Detecting Malware with Information Complexity

This work focuses on a specific front of the malware detection arms-race, namely the detection of persistent, disk-resident malware. We exploit normalised compression distance (NCD), an information theoretic measure, applied directly to binaries. Given a zoo of labelled malware and benign-ware, we ask whether a suspect program is more similar to our malware or to our benign-ware. Our approach classifies malware with 97.1% accuracy and a false positive rate of 3%. We achieve our results with off-the-shelf compressors and a standard machine learning classifier and without any specialised knowledge. An end-user need only collect a zoo of malware and benign-ware and then can immediately apply our techniques. We apply statistical rigour to our experiments and our selection of data. We demonstrate that accuracy can be optimised by combining NCD with the compressibility rates of the executables. We demonstrate that malware reported within a more narrow time frame of a few days is more homogenous than malware reported over a longer one of two years but that our method still classifies the latter with 95.2% accuracy and a 5% false positive rate. Due to the use of compression, the time and computation cost of our method is non-trivial. We show that simple approximation techniques can improve the time complexity of our approach by up to 63%. We compare our results to the results of applying the 59 anti-malware programs used on the VirusTotal web site to our malware. Our approach does better than any single one of them as well as the 59 used collectively.

==> Figures/sample-div/COMPRESS_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.0843333333333
0.001,0.11525
0.002,0.146166666667
0.003,0.177083333333
0.004,0.224533333333
0.005,0.240083333333
0.006,0.255633333333
0.007,0.31069537037
0.008,0.321781481481
0.009,0.332867592593
0.01,0.374175925926
0.011,0.388173148148
0.012,0.40217037037
0.013,0.416167592593
0.014,0.443054444444
0.015,0.452219444444
0.016,0.461384444444
0.017,0.511545740741
0.018,0.520032962963
0.019,0.528520185185
0.02,0.55922962963
0.021,0.566980740741
0.022,0.574731851852
0.023,0.582482962963
0.024,0.612834074074
0.025,0.622818518519
0.026,0.632802962963
0.027,0.674229074074
0.028,0.680871851852
0.029,0.68751462963
0.03,0.722157407407
0.031,0.728918518519
0.032,0.73567962963
0.033,0.742440740741
0.034,0.770794444444
0.035,0.773111111111
0.036,0.775427777778
0.037,0.789311111111
0.038,0.791661111111
0.039,0.794011111111
0.04,0.814472222222
0.041,0.816247222222
0.042,0.818022222222
0.043,0.819797222222
0.044,0.840457407407
0.045,0.841393518519
0.046,0.84232962963
0.047,0.859593888889
0.048,0.860514444444
0.049,0.861435
0.05,0.866466666667
0.051,0.867648650794
0.052,0.868830634921
0.053,0.870012619048
0.054,0.874720529101
0.055,0.875191402116
0.056,0.875662275132
0.057,0.878761851852
0.058,0.879118835979
0.059,0.879475820106
0.06,0.881388359788
0.061,0.881702010582
0.062,0.882015661376
0.063,0.882329312169
0.064,0.885558888889
0.065,0.885913095238
0.066,0.886267301587
0.067,0.888178544974
0.068,0.888537195767
0.069,0.888895846561
0.07,0.88981005291
0.071,0.890046481481
0.072,0.890282910053
0.073,0.890519338624
0.074,0.891858148148
0.075,0.892081481481
0.076,0.892304814815
0.077,0.893917592593
0.078,0.894309259259
0.079,0.894700925926
0.08,0.896759259259
0.081,0.897047592593
0.082,0.897335925926
0.083,0.897624259259
0.084,0.898023703704
0.085,0.898312037037
0.086,0.89860037037
0.087,0.899124814815
0.088,0.899454814815
0.089,0.899784814815
0.09,0.900892592593
0.091,0.901375767196
0.092,0.901858941799
0.093,0.902342116402
0.094,0.903482698413
0.095,0.90378531746
0.096,0.904087936508
0.097,0.905667592593
0.098,0.906134656085
0.099,0.906601719577
0.1,0.907735449735
0.101,0.908086957672
0.102,0.908438465608
0.103,0.908789973545
0.104,0.909441481481
0.105,0.909742989418
0.106,0.910044497354
0.107,0.91163026455
0.108,0.911784550265
0.109,0.911938835979
0.11,0.912426455026
0.111,0.912537407407
0.112,0.912648359788
0.113,0.912759312169
0.114,0.913282962963
0.115,0.913346296296
0.116,0.91340962963
0.117,0.913808078078
0.118,0.913876756757
0.119,0.913945435435
0.12,0.914347447447
0.121,0.914488348348
0.122,0.914629249249
0.123,0.91477015015
0.124,0.915007347347
0.125,0.915126026026
0.126,0.915244704705
0.127,0.91537659326
0.128,0.915534901568
0.129,0.915693209877
0.13,0.916295962629
0.131,0.916500937604
0.132,0.916705912579
0.133,0.916910887554
0.134,0.917197344011
0.135,0.917357874541
0.136,0.917518405072
0.137,0.918013194862
0.138,0.91817650317
0.139,0.918339811478
0.14,0.918725342009
0.141,0.918802539206
0.142,0.918879736403
0.143,0.9189569336
0.144,0.91939709376
0.145,0.919685402069
0.146,0.919973710377
0.147,0.920624240908
0.148,0.920999215883
0.149,0.921374190858
0.15,0.922082499166
0.151,0.922238029696
0.152,0.922393560227
0.153,0.922549090757
0.154,0.922990547214
0.155,0.9232416333
0.156,0.923492719386
0.157,0.924040595596
0.158,0.924182052052
0.159,0.924323508509
0.16,0.924464964965
0.161,0.924679199199
0.162,0.924893433433
0.163,0.925107667668
0.164,0.925378627048
0.165,0.925511282335
0.166,0.925643937622
0.167,0.926203444761
0.168,0.92628332227
0.169,0.926363199779
0.17,0.926776410621
0.171,0.926841540655
0.172,0.92690667069
0.173,0.926971800724
0.174,0.927736930759
0.175,0.927852060793
0.176,0.927967190827
0.177,0.928173061602
0.178,0.928227080526
0.179,0.928281099449
0.18,0.928335118372
0.181,0.928390248406
0.182,0.928445378441
0.183,0.928500508475
0.184,0.928688971843
0.185,0.92877743521
0.186,0.928865898578
0.187,0.928941831081
0.188,0.928992701857
0.189,0.929043572632
0.19,0.929094443407
0.191,0.929198369737
0.192,0.929302296068
0.193,0.929406222399
0.194,0.929474593174
0.195,0.929525186171
0.196,0.929575779168
0.197,0.929659952413
0.198,0.929811286151
0.199,0.929962619889
0.2,0.930113953627
0.201,0.930187509587
0.202,0.930261065547
0.203,0.930334621507
0.204,0.930414161873
0.205,0.930496694442
0.206,0.93057922701
0.207,0.930669267996
0.208,0.930774325817
0.209,0.930879383638
0.21,0.931206663681
0.211,0.931281439275
0.212,0.931356214869
0.213,0.931430990462
0.214,0.931532895686
0.215,0.931648365724
0.216,0.931763835762
0.217,0.931878842837
0.218,0.931992923986
0.219,0.932107005135
0.22,0.932221086285
0.221,0.932314849974
0.222,0.932408613662
0.223,0.932502377351
0.224,0.932701450728
0.225,0.932786512283
0.226,0.932871573838
0.227,0.932972007387
0.228,0.933103184926
0.229,0.933234362465
0.23,0.933365540004
0.231,0.933496717543
0.232,0.933627895082
0.233,0.933759072621
0.234,0.933856387726
0.235,0.933936771614
0.236,0.934017155502
0.237,0.934095317168
0.238,0.93416903439
0.239,0.934242751611
0.24,0.934316468833
0.241,0.934397618487
0.242,0.934478768141
0.243,0.934559917795
0.244,0.934766252634
0.245,0.934868513399
0.246,0.934970774164
0.247,0.935065627522
0.248,0.935145666064
0.249,0.935225704607
0.25,0.93530574315
0.251,0.935394115026
0.252,0.935482486902
0.253,0.935570858779
0.254,0.935661391149
0.255,0.935753003766
0.256,0.935844616382
0.257,0.935946794476
0.258,0.936070103521
0.259,0.936193412567
0.26,0.936316721612
0.261,0.936523363991
0.262,0.93673000637
0.263,0.936936648748
0.264,0.93703917348
0.265,0.937089639388
0.266,0.937140105297
0.267,0.937300024288
0.268,0.937345516114
0.269,0.937391007939
0.27,0.937880944209
0.271,0.937959769367
0.272,0.938038594526
0.273,0.938117419685
0.274,0.938214763362
0.275,0.938321366298
0.276,0.938427969235
0.277,0.938522072171
0.278,0.938591175107
0.279,0.938660278044
0.28,0.938951603202
0.281,0.939047743176
0.282,0.939143883149
0.283,0.939240023123
0.284,0.939306533467
0.285,0.939358228996
0.286,0.939409924525
0.287,0.939485020727
0.288,0.939606918276
0.289,0.939728815825
0.29,0.939850713375
0.291,0.939955150606
0.292,0.940059587838
0.293,0.94016402507
0.294,0.940262906746
0.295,0.940359010644
0.296,0.940455114543
0.297,0.940543440663
0.298,0.940616211228
0.299,0.940688981794
0.3,0.940761752359
0.301,0.94080118959
0.302,0.940840626822
0.303,0.940880064054
0.304,0.940946521488
0.305,0.941026489022
0.306,0.941106456557
0.307,0.941179387055
0.308,0.941238243478
0.309,0.941297099902
0.31,0.941355956326
0.311,0.941440738675
0.312,0.941525521025
0.313,0.941610303375
0.314,0.941939530169
0.315,0.942057645852
0.316,0.942175761534
0.317,0.942277210551
0.318,0.942345326234
0.319,0.942413441917
0.32,0.942481557599
0.321,0.942549673282
0.322,0.942617788965
0.323,0.942685904648
0.324,0.942747218984
0.325,0.942805132647
0.326,0.94286304631
0.327,0.942929454975
0.328,0.943012853647
0.329,0.943096252318
0.33,0.94317965099
0.331,0.943254253365
0.332,0.94332885574
0.333,0.943403458116
0.334,0.943494109874
0.335,0.943592786323
0.336,0.943691462772
0.337,0.944012329831
0.338,0.944110911443
0.339,0.944209493055
0.34,0.944308074666
0.341,0.944417262339
0.342,0.944526450011
0.343,0.944635637683
0.344,0.944770775648
0.345,0.944918888759
0.346,0.94506700187
0.347,0.945229929796
0.348,0.945422487351
0.349,0.945615044906
0.35,0.945807602462
0.351,0.945950160017
0.352,0.946092717573
0.353,0.946235275128
0.354,0.946386166017
0.355,0.946541223572
0.356,0.946696281127
0.357,0.946834672016
0.358,0.946939729571
0.359,0.947044787127
0.36,0.947149844682
0.361,0.947254902238
0.362,0.947359959793
0.363,0.947465017348
0.364,0.947679011431
0.365,0.94778080711
0.366,0.947882602789
0.367,0.94798550958
0.368,0.948090638593
0.369,0.948195767605
0.37,0.948412007729
0.371,0.948504173779
0.372,0.948596339829
0.373,0.948688505878
0.374,0.948789402087
0.375,0.948894663375
0.376,0.948999924662
0.377,0.949099131819
0.378,0.949186230714
0.379,0.949273329608
0.38,0.949360428503
0.381,0.949457587784
0.382,0.949554747065
0.383,0.949651906347
0.384,0.949765732294
0.385,0.949887891576
0.386,0.950010050857
0.387,0.950220858972
0.388,0.950275631422
0.389,0.950330403872
0.39,0.950496287432
0.391,0.950559778539
0.392,0.950623269645
0.393,0.950686760752
0.394,0.950864781773
0.395,0.950933401084
0.396,0.951002020396
0.397,0.951070372613
0.398,0.951138190643
0.399,0.951206008672
0.4,0.951273826702
0.401,0.95134526792
0.402,0.951416709137
0.403,0.951488150355
0.404,0.951572924907
0.405,0.951664366124
0.406,0.951755807342
0.407,0.951846941764
0.408,0.951937462594
0.409,0.952027983424
0.41,0.952118504254
0.411,0.952182358417
0.412,0.95224621258
0.413,0.952310066743
0.414,0.9523675717
0.415,0.952421902053
0.416,0.952476232407
0.417,0.952546406382
0.418,0.9526482676
0.419,0.952750128818
0.42,0.952851990035
0.421,0.952963289255
0.422,0.953074588475
0.423,0.953185887694
0.424,0.953286075803
0.425,0.953380708356
0.426,0.953475340908
0.427,0.953553306795
0.428,0.953597939348
0.429,0.953642571901
0.43,0.953687204453
0.431,0.953734401109
0.432,0.953781597764
0.433,0.95382879442
0.434,0.953874367982
0.435,0.953919129997
0.436,0.953963892012
0.437,0.954010648329
0.438,0.95406139325
0.439,0.95411213817
0.44,0.954162883091
0.441,0.95424892213
0.442,0.954334961169
0.443,0.954421000207
0.444,0.954483739583
0.445,0.954534829126
0.446,0.95458591867
0.447,0.954635549179
0.448,0.954682261618
0.449,0.954728974057
0.45,0.954775686496
0.451,0.954834898936
0.452,0.954894111375
0.453,0.954953323814
0.454,0.955123647365
0.455,0.955182859804
0.456,0.955242072243
0.457,0.955303023813
0.458,0.955367453643
0.459,0.955431883474
0.46,0.955496313305
0.461,0.955598798691
0.462,0.955701284077
0.463,0.955803769463
0.464,0.955922684099
0.465,0.95604981336
0.466,0.95617694262
0.467,0.956397550142
0.468,0.956471780852
0.469,0.956546011562
0.47,0.956620242272
0.471,0.95667225076
0.472,0.956724259248
0.473,0.956776267736
0.474,0.956824142579
0.475,0.956869950601
0.476,0.956915758623
0.477,0.956959644646
0.478,0.956999686675
0.479,0.957039728703
0.48,0.957079770731
0.481,0.957123516464
0.482,0.957167262196
0.483,0.957211007928
0.484,0.957274007678
0.485,0.957346634438
0.486,0.957419261199
0.487,0.957505221292
0.488,0.957617848052
0.489,0.957730474812
0.49,0.957843101572
0.491,0.957935728332
0.492,0.958028355092
0.493,0.958120981852
0.494,0.958214349353
0.495,0.958308087224
0.496,0.958401825095
0.497,0.958509724187
0.498,0.958645945718
0.499,0.958782167249
0.5,0.958918388781
0.501,0.959021276979
0.502,0.959124165177
0.503,0.959227053374
0.504,0.959436608239
0.505,0.95953282977
0.506,0.959629051302
0.507,0.959711569129
0.508,0.95976667955
0.509,0.95982178997
0.51,0.95987690039
0.511,0.95993201081
0.512,0.95998712123
0.513,0.96004223165
0.514,0.960092249478
0.515,0.960139721009
0.516,0.960187192541
0.517,0.960351330739
0.518,0.960415468937
0.519,0.960479607135
0.52,0.960543745333
0.521,0.960613944137
0.522,0.960684142941
0.523,0.960754341745
0.524,0.96085549293
0.525,0.960972120305
0.526,0.961088747681
0.527,0.961201956253
0.528,0.961308327218
0.529,0.961414698183
0.53,0.961632180259
0.531,0.961726499943
0.532,0.961820819626
0.533,0.961915139309
0.534,0.96198723677
0.535,0.96204822312
0.536,0.962109209469
0.537,0.962280156538
0.538,0.962337691709
0.539,0.96239522688
0.54,0.962452762052
0.541,0.962530233427
0.542,0.962607704803
0.543,0.962685176178
0.544,0.962778203109
0.545,0.962879007818
0.546,0.962979812527
0.547,0.963198742937
0.548,0.963320591417
0.549,0.963442439897
0.55,0.963564288377
0.551,0.963666439887
0.552,0.963768591397
0.553,0.963870742908
0.554,0.963970972786
0.555,0.964070241848
0.556,0.964169510911
0.557,0.964254241253
0.558,0.964309894154
0.559,0.964365547055
0.56,0.964421199956
0.561,0.964487963968
0.562,0.96455472798
0.563,0.964621491992
0.564,0.964689222187
0.565,0.964757435475
0.566,0.964825648762
0.567,0.965016238593
0.568,0.965118248176
0.569,0.96522025776
0.57,0.965322267344
0.571,0.965372954176
0.572,0.965423641009
0.573,0.965474327841
0.574,0.965520422455
0.575,0.965564220959
0.576,0.965608019464
0.577,0.965671571055
0.578,0.965774628819
0.579,0.965877686583
0.58,0.965980744347
0.581,0.966050468777
0.582,0.966120193208
0.583,0.966189917639
0.584,0.966266202916
0.585,0.966345768616
0.586,0.966425334316
0.587,0.966491072856
0.588,0.966529157075
0.589,0.966567241294
0.59,0.966605325513
0.591,0.966643409732
0.592,0.966681493951
0.593,0.96671957817
0.594,0.966759646516
0.595,0.966800706925
0.596,0.966841767335
0.597,0.966881716633
0.598,0.966919443709
0.599,0.966957170785
0.6,0.966994897861
0.601,0.967028458271
0.602,0.96706201868
0.603,0.967095579089
0.604,0.967133098113
0.605,0.967172596444
0.606,0.967212094776
0.607,0.967362704218
0.608,0.967402202549
0.609,0.96744170088
0.61,0.967481199211
0.611,0.967560697542
0.612,0.967640195873
0.613,0.967719694205
0.614,0.967789187726
0.615,0.967853678842
0.616,0.967918169958
0.617,0.967992511501
0.618,0.9680865539
0.619,0.968180596298
0.62,0.968385749807
0.621,0.968454792205
0.622,0.968523834603
0.623,0.968592877002
0.624,0.9686619194
0.625,0.968730961798
0.626,0.968800004196
0.627,0.968869046594
0.628,0.968938088992
0.629,0.969007131391
0.63,0.969076173789
0.631,0.969185216187
0.632,0.969294258585
0.633,0.969403300983
0.634,0.969716195709
0.635,0.969797683265
0.636,0.969879170821
0.637,0.969959506215
0.638,0.970037537285
0.639,0.970115568355
0.64,0.970193599425
0.641,0.970285376527
0.642,0.970377153628
0.643,0.97046893073
0.644,0.970669041165
0.645,0.9707566516
0.646,0.970844262035
0.647,0.97092461701
0.648,0.970990461063
0.649,0.971056305116
0.65,0.971122149169
0.651,0.971190557325
0.652,0.971258965481
0.653,0.971327373637
0.654,0.971726998724
0.655,0.971792232277
0.656,0.971857465829
0.657,0.972032747497
0.658,0.972094792062
0.659,0.972156836627
0.66,0.972218881192
0.661,0.972277036868
0.662,0.972335192544
0.663,0.97239334822
0.664,0.972671422126
0.665,0.972726121814
0.666,0.972780821502
0.667,0.972836447115
0.668,0.972893924581
0.669,0.972951402046
0.67,0.973008879511
0.671,0.973066356977
0.672,0.973123834442
0.673,0.973181311908
0.674,0.973244591842
0.675,0.973310773011
0.676,0.97337695418
0.677,0.973443135349
0.678,0.973509316518
0.679,0.973575497688
0.68,0.973752789968
0.681,0.97380230447
0.682,0.973851818973
0.683,0.973901333475
0.684,0.974171174256
0.685,0.974217844843
0.686,0.97426451543
0.687,0.974322582029
0.688,0.97440344065
0.689,0.974484299271
0.69,0.974676269004
0.691,0.974740460958
0.692,0.974804652913
0.693,0.974868844868
0.694,0.975066680956
0.695,0.975164672444
0.696,0.975262663933
0.697,0.975464729495
0.698,0.975541609873
0.699,0.97561849025
0.7,0.975695370627
0.701,0.975776417671
0.702,0.975857464715
0.703,0.975938511759
0.704,0.975994003247
0.705,0.976036716958
0.706,0.976079430669
0.707,0.976121218453
0.708,0.976161154386
0.709,0.976201090319
0.71,0.976352137363
0.711,0.976425406629
0.712,0.976498675896
0.713,0.976571945162
0.714,0.976628547761
0.715,0.976676817027
0.716,0.976725086294
0.717,0.976778116933
0.718,0.976840670318
0.719,0.976903223703
0.72,0.976965777088
0.721,0.977028330473
0.722,0.977090883858
0.723,0.977153437243
0.724,0.977214509146
0.725,0.977274840309
0.726,0.977335171472
0.727,0.977395965597
0.728,0.977457685649
0.729,0.9775194057
0.73,0.977581125752
0.731,0.977645623582
0.732,0.977710121411
0.733,0.97777461924
0.734,0.977829619739
0.735,0.977879871571
0.736,0.977930123404
0.737,0.977987618827
0.738,0.978059601429
0.739,0.978131584031
0.74,0.978314677744
0.741,0.978394993679
0.742,0.978475309614
0.743,0.97855562555
0.744,0.978752731608
0.745,0.978841566062
0.746,0.978930400516
0.747,0.979014534115
0.748,0.979089266005
0.749,0.979163997895
0.75,0.979238729784
0.751,0.979306410392
0.752,0.979374091
0.753,0.979441771607
0.754,0.979500563326
0.755,0.9795549106
0.756,0.979609257875
0.757,0.979671938482
0.758,0.979751285757
0.759,0.979830633031
0.76,0.979909980306
0.761,0.979953031284
0.762,0.979996082262
0.763,0.98003913324
0.764,0.980119961995
0.765,0.98021967964
0.766,0.980319397285
0.767,0.98041911493
0.768,0.980518832574
0.769,0.980618550219
0.77,0.980718267864
0.771,0.980835578101
0.772,0.980952888338
0.773,0.981070198576
0.774,0.981147817785
0.775,0.98120559148
0.776,0.981263365176
0.777,0.981320355396
0.778,0.981375778664
0.779,0.981431201932
0.78,0.9814866252
0.781,0.981545191436
0.782,0.981603757672
0.783,0.981662323908
0.784,0.981716260515
0.785,0.981767882307
0.786,0.981819504098
0.787,0.98187123171
0.788,0.981923170962
0.789,0.981975110214
0.79,0.982027049467
0.791,0.982076974881
0.792,0.982126900295
0.793,0.982176825709
0.794,0.982242183222
0.795,0.982315256784
0.796,0.982388330346
0.797,0.982461933009
0.798,0.982536593873
0.799,0.982611254736
0.8,0.9826859156
0.801,0.982790206094
0.802,0.982894496587
0.803,0.98299878708
0.804,0.983101057372
0.805,0.983202317562
0.806,0.983303577753
0.807,0.98338893756
0.808,0.983442496601
0.809,0.983496055642
0.81,0.983549614683
0.811,0.983594245152
0.812,0.983638875622
0.813,0.983683506092
0.814,0.983742382874
0.815,0.983808382814
0.816,0.983874382753
0.817,0.983947315805
0.818,0.984034115084
0.819,0.984120914363
0.82,0.984207713642
0.821,0.984305346254
0.822,0.984402978866
0.823,0.984500611479
0.824,0.984582916456
0.825,0.984657557615
0.826,0.984732198774
0.827,0.984804062155
0.828,0.984870369981
0.829,0.984936677807
0.83,0.985002985633
0.831,0.985069947054
0.832,0.985136908474
0.833,0.985203869895
0.834,0.985380090575
0.835,0.985444274218
0.836,0.985508457861
0.837,0.985570672664
0.838,0.98562894979
0.839,0.985687226915
0.84,0.985745504041
0.841,0.985794753389
0.842,0.985844002736
0.843,0.985893252084
0.844,0.985946423001
0.845,0.986001554701
0.846,0.986056686402
0.847,0.986122929214
0.848,0.986211394248
0.849,0.986299859282
0.85,0.986499435427
0.851,0.986560122683
0.852,0.986620809939
0.853,0.986681497196
0.854,0.986742184452
0.855,0.986802871708
0.856,0.986863558964
0.857,0.986935357332
0.858,0.987029377921
0.859,0.987123398511
0.86,0.987439641323
0.861,0.98757719089
0.862,0.987714740457
0.863,0.987852290024
0.864,0.987953660729
0.865,0.988036942004
0.866,0.988120223278
0.867,0.988329898529
0.868,0.988459028399
0.869,0.988588158269
0.87,0.988717288139
0.871,0.988798287668
0.872,0.988879287196
0.873,0.988960286724
0.874,0.989026915882
0.875,0.989086359855
0.876,0.989145803828
0.877,0.989198766319
0.878,0.989238765848
0.879,0.989278765376
0.88,0.989429876015
0.881,0.98948654221
0.882,0.989543208405
0.883,0.9895998746
0.884,0.98965407166
0.885,0.989707034151
0.886,0.989759996642
0.887,0.989916662837
0.888,0.989947403106
0.889,0.989978143376
0.89,0.990119994756
0.891,0.990152692096
0.892,0.990185389435
0.893,0.990218086775
0.894,0.990273200782
0.895,0.990339523121
0.896,0.990405845461
0.897,0.990465413988
0.898,0.99051147489
0.899,0.990557535792
0.9,0.990603596694
0.901,0.990652386354
0.902,0.990701176014
0.903,0.990749965674
0.904,0.990920977556
0.905,0.990986433883
0.906,0.99105189021
0.907,0.991118007912
0.908,0.991185448366
0.909,0.99125288882
0.91,0.991431440384
0.911,0.991493325283
0.912,0.991555210181
0.913,0.991617095079
0.914,0.991800205048
0.915,0.991877260887
0.916,0.991954316725
0.917,0.992032761452
0.918,0.992113983957
0.919,0.992195206462
0.92,0.992276428967
0.921,0.992346540361
0.922,0.992416651755
0.923,0.992486763149
0.924,0.99265896794
0.925,0.992715552764
0.926,0.992772137588
0.927,0.992830001873
0.928,0.992890425081
0.929,0.992950848288
0.93,0.993011271496
0.931,0.993071694704
0.932,0.993132117911
0.933,0.993192541119
0.934,0.993252964327
0.935,0.993313387534
0.936,0.993373810742
0.937,0.99343423395
0.938,0.993494657157
0.939,0.993555080365
0.94,0.993615503573
0.941,0.99367592678
0.942,0.993736349988
0.943,0.993796773196
0.944,0.994086640848
0.945,0.994157897389
0.946,0.99422915393
0.947,0.994300410471
0.948,0.994371667012
0.949,0.994442923553
0.95,0.994514180094
0.951,0.994588466938
0.952,0.994662753782
0.953,0.994737040626
0.954,0.994813512344
0.955,0.994891076499
0.956,0.994968640654
0.957,0.995044281732
0.958,0.995116076656
0.959,0.99518787158
0.96,0.995259666504
0.961,0.995378683651
0.962,0.995497700797
0.963,0.995616717944
0.964,0.995721088625
0.965,0.995818136075
0.966,0.995915183524
0.967,0.996012230974
0.968,0.996109278423
0.969,0.996206325873
0.97,0.996303373322
0.971,0.99638930966
0.972,0.996475245999
0.973,0.996561182337
0.974,0.996647118675
0.975,0.996733055014
0.976,0.996818991352
0.977,0.99690355732
0.978,0.996985382547
0.979,0.997067207774
0.98,0.997149033002
0.981,0.997235638591
0.982,0.99732224418
0.983,0.997408849769
0.984,0.997499899802
0.985,0.997593172058
0.986,0.997686444313
0.987,0.998006484246
0.988,0.998113392865
0.989,0.998220301484
0.99,0.998327210104
0.991,0.998445229834
0.992,0.998563249564
0.993,0.998681269295
0.994,0.998805955692
0.995,0.998933975422
0.996,0.999061995153
0.997,0.999199274142
0.998,0.99935507165
0.999,0.999510869159


==> Figures/sample-div/MATRIX_COMPRESS_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.428
0.001,0.428033333333
0.002,0.428066666667
0.003,0.4281
0.004,0.531333333333
0.005,0.531333333333
0.006,0.531333333333
0.007,0.631777777778
0.008,0.631777777778
0.009,0.631777777778
0.01,0.689444444444
0.011,0.689444444444
0.012,0.689444444444
0.013,0.689444444444
0.014,0.754777777778
0.015,0.754777777778
0.016,0.754777777778
0.017,0.795555555556
0.018,0.795555555556
0.019,0.795555555556
0.02,0.842
0.021,0.842
0.022,0.842
0.023,0.842
0.024,0.879222222222
0.025,0.879222222222
0.026,0.879222222222
0.027,0.897666666667
0.028,0.897666666667
0.029,0.897666666667
0.03,0.92
0.031,0.92
0.032,0.92
0.033,0.92
0.034,0.935555555556
0.035,0.935555555556
0.036,0.935555555556
0.037,0.950555632449
0.038,0.95055586313
0.039,0.95055609381
0.04,0.964889657824
0.041,0.964889888504
0.042,0.964890119185
0.043,0.964890349865
0.044,0.971890580546
0.045,0.971890811226
0.046,0.971891041907
0.047,0.98011349481
0.048,0.98011372549
0.049,0.980113956171
0.05,0.985114186851
0.051,0.98511465145
0.052,0.985115116048
0.053,0.985115580647
0.054,0.988893823024
0.055,0.988894287622
0.056,0.988894752221
0.057,0.990561922748
0.058,0.990562505132
0.059,0.990563087517
0.06,0.992119225456
0.061,0.992120280654
0.062,0.992121335851
0.063,0.992122391049
0.064,0.993234715523
0.065,0.993236007968
0.066,0.993237300414
0.067,0.99379438651
0.068,0.993796393241
0.069,0.993798399972
0.07,0.994022628925
0.071,0.994024755131
0.072,0.994026881336
0.073,0.994029007542
0.074,0.994586689303
0.075,0.994588815508
0.076,0.994590941714
0.077,0.995148623475
0.078,0.99515074968
0.079,0.995152875886
0.08,0.995377224313
0.081,0.995379350519
0.082,0.995381476724
0.083,0.99538360293
0.084,0.995719304893
0.085,0.995721794735
0.086,0.995724284576
0.087,0.995837885529
0.088,0.995840375371
0.089,0.995842865213
0.09,0.995845355055
0.091,0.995847844897
0.092,0.995850334738
0.093,0.99585282458
0.094,0.995855314422
0.095,0.995857804264
0.096,0.995860294106
0.097,0.995862783948
0.098,0.995865273789
0.099,0.995867763631
0.1,0.996092475695
0.101,0.996095088994
0.102,0.996097702292
0.103,0.996100315591
0.104,0.99610292889
0.105,0.996105542188
0.106,0.996108155487
0.107,0.996110851704
0.108,0.996113713759
0.109,0.996116575814
0.11,0.996119437869
0.111,0.996122299924
0.112,0.996125161978
0.113,0.996128024033
0.114,0.99613096963
0.115,0.996133956998
0.116,0.996136944366
0.117,0.996251042846
0.118,0.996254030214
0.119,0.996257017582
0.12,0.99626000495
0.121,0.996262992318
0.122,0.996265979686
0.123,0.996268967054
0.124,0.996383150029
0.125,0.99638626414
0.126,0.99638937825
0.127,0.996614714583
0.128,0.996617828694
0.129,0.996620942805
0.13,0.996735168027
0.131,0.996738282138
0.132,0.996741396249
0.133,0.996744510359
0.134,0.99674770994
0.135,0.996750952256
0.136,0.996754194572
0.137,0.996757436888
0.138,0.996760679204
0.139,0.99676392152
0.14,0.996878274947
0.141,0.996881517263
0.142,0.996884759579
0.143,0.996888001895
0.144,0.996891417147
0.145,0.996894918866
0.146,0.996898420585
0.147,0.996901922305
0.148,0.996905424024
0.149,0.996908925743
0.15,0.996912427463
0.151,0.996915929182
0.152,0.996919430901
0.153,0.996922932621
0.154,0.99692643434
0.155,0.996929936059
0.156,0.996933437779
0.157,0.996936939498
0.158,0.996940441217
0.159,0.996943942936
0.16,0.996947444656
0.161,0.996950946375
0.162,0.996954448094
0.163,0.996957949814
0.164,0.996961451533
0.165,0.996964953252
0.166,0.996968454972
0.167,0.996972001136
0.168,0.996975636188
0.169,0.996979271241
0.17,0.996982906294
0.171,0.996986541346
0.172,0.996990176399
0.173,0.996993811451
0.174,0.996997446504
0.175,0.997001081557
0.176,0.997004716609
0.177,0.997008351662
0.178,0.997011986715
0.179,0.997015621767
0.18,0.99701925682
0.181,0.997022891873
0.182,0.997026526925
0.183,0.997030161978
0.184,0.997033797031
0.185,0.997037432083
0.186,0.997041067136
0.187,0.997044702189
0.188,0.997048337241
0.189,0.997051972294
0.19,0.997055607347
0.191,0.997059242399
0.192,0.997062877452
0.193,0.997066512505
0.194,0.997070147557
0.195,0.99707378261
0.196,0.997077417663
0.197,0.997081052715
0.198,0.997084687768
0.199,0.997088322821
0.2,0.997091957873
0.201,0.997095592926
0.202,0.997099227979
0.203,0.997102863031
0.204,0.997106498084
0.205,0.997110133137
0.206,0.997113768189
0.207,0.997117403242
0.208,0.997121038295
0.209,0.997124673347
0.21,0.9971283084
0.211,0.997131943453
0.212,0.997135578505
0.213,0.997139213558
0.214,0.99714284861
0.215,0.997146483663
0.216,0.997150118716
0.217,0.997153753768
0.218,0.997157388821
0.219,0.997161023874
0.22,0.997164658926
0.221,0.997168293979
0.222,0.997171929032
0.223,0.997175564084
0.224,0.997179199137
0.225,0.99718283419
0.226,0.997186469242
0.227,0.997190104295
0.228,0.997193739348
0.229,0.9971973744
0.23,0.997201009453
0.231,0.997204644506
0.232,0.997208279558
0.233,0.997211914611
0.234,0.997215549664
0.235,0.997219184716
0.236,0.997222819769
0.237,0.997226454822
0.238,0.997230089874
0.239,0.997233724927
0.24,0.99723735998
0.241,0.997240995032
0.242,0.997244630085
0.243,0.997248265138
0.244,0.99725190019
0.245,0.997255535243
0.246,0.997259170296
0.247,0.997262805348
0.248,0.997266440401
0.249,0.997270075454
0.25,0.997273710506
0.251,0.997277345559
0.252,0.997280980612
0.253,0.997284615664
0.254,0.997288250717
0.255,0.997291885769
0.256,0.997295520822
0.257,0.997299155875
0.258,0.997302790927
0.259,0.99730642598
0.26,0.997310061033
0.261,0.997313696085
0.262,0.997317331138
0.263,0.997320966191
0.264,0.997324601243
0.265,0.997328236296
0.266,0.997331871349
0.267,0.997335506401
0.268,0.997339141454
0.269,0.997342776507
0.27,0.997346411559
0.271,0.997350046612
0.272,0.997353681665
0.273,0.997357316717
0.274,0.99736095177
0.275,0.997364586823
0.276,0.997368221875
0.277,0.997371856928
0.278,0.997375491981
0.279,0.997379127033
0.28,0.997382762086
0.281,0.997386397139
0.282,0.997390032191
0.283,0.997393667244
0.284,0.997397302297
0.285,0.997400937349
0.286,0.997404572402
0.287,0.997408207455
0.288,0.997411842507
0.289,0.99741547756
0.29,0.997419112613
0.291,0.997422747665
0.292,0.997426382718
0.293,0.997430017771
0.294,0.997433652823
0.295,0.997437287876
0.296,0.997440922928
0.297,0.997444557981
0.298,0.997448193034
0.299,0.997451828086
0.3,0.997455463139
0.301,0.997459098192
0.302,0.997462733244
0.303,0.997466368297
0.304,0.99747000335
0.305,0.997473638402
0.306,0.997477273455
0.307,0.997480908508
0.308,0.99748454356
0.309,0.997488178613
0.31,0.997491813666
0.311,0.997495448718
0.312,0.997499083771
0.313,0.997502718824
0.314,0.997506353876
0.315,0.997509988929
0.316,0.997513623982
0.317,0.997517259034
0.318,0.997520894087
0.319,0.99752452914
0.32,0.997528164192
0.321,0.997531799245
0.322,0.997535434298
0.323,0.99753906935
0.324,0.997542704403
0.325,0.997546339456
0.326,0.997549974508
0.327,0.997553609561
0.328,0.997557244614
0.329,0.997560879666
0.33,0.997564514719
0.331,0.997568149772
0.332,0.997571784824
0.333,0.997575419877
0.334,0.997579054929
0.335,0.997582689982
0.336,0.997586325035
0.337,0.997589960087
0.338,0.99759359514
0.339,0.997597230193
0.34,0.997600865245
0.341,0.997604500298
0.342,0.997608135351
0.343,0.997611770403
0.344,0.997615405456
0.345,0.997619040509
0.346,0.997622675561
0.347,0.997626310614
0.348,0.997629945667
0.349,0.997633580719
0.35,0.997637215772
0.351,0.997640850825
0.352,0.997644485877
0.353,0.99764812093
0.354,0.997651755983
0.355,0.997655391035
0.356,0.997659026088
0.357,0.997662661141
0.358,0.997666296193
0.359,0.997669931246
0.36,0.997673566299
0.361,0.997677201351
0.362,0.997680836404
0.363,0.997684471457
0.364,0.997688106509
0.365,0.997691741562
0.366,0.997695376615
0.367,0.997699011667
0.368,0.99770264672
0.369,0.997706281773
0.37,0.997709916825
0.371,0.997713551878
0.372,0.997717186931
0.373,0.997720821983
0.374,0.997724457036
0.375,0.997728092088
0.376,0.997731727141
0.377,0.997735362194
0.378,0.997738997246
0.379,0.997742632299
0.38,0.997746267352
0.381,0.997749902404
0.382,0.997753537457
0.383,0.99775717251
0.384,0.997760807562
0.385,0.997764442615
0.386,0.997768077668
0.387,0.99777171272
0.388,0.997775347773
0.389,0.997778982826
0.39,0.997782617878
0.391,0.997786252931
0.392,0.997789887984
0.393,0.997793523036
0.394,0.997797158089
0.395,0.997800793142
0.396,0.997804428194
0.397,0.997808063247
0.398,0.9978116983
0.399,0.997815333352
0.4,0.997818968405
0.401,0.997822603458
0.402,0.99782623851
0.403,0.997829873563
0.404,0.997833508616
0.405,0.997837143668
0.406,0.997840778721
0.407,0.997844413774
0.408,0.997848048826
0.409,0.997851683879
0.41,0.997855318932
0.411,0.997858953984
0.412,0.997862589037
0.413,0.99786622409
0.414,0.997869859142
0.415,0.997873494195
0.416,0.997877129247
0.417,0.9978807643
0.418,0.997884399353
0.419,0.997888034405
0.42,0.997891669458
0.421,0.997895304511
0.422,0.997898939563
0.423,0.997902574616
0.424,0.997906209669
0.425,0.997909844721
0.426,0.997913479774
0.427,0.997917114827
0.428,0.997920749879
0.429,0.997924384932
0.43,0.997928019985
0.431,0.997931655037
0.432,0.99793529009
0.433,0.997938925143
0.434,0.997942560195
0.435,0.997946195248
0.436,0.997949830301
0.437,0.997953465353
0.438,0.997957100406
0.439,0.997960735459
0.44,0.997964370511
0.441,0.997968005564
0.442,0.997971640617
0.443,0.997975275669
0.444,0.997978910722
0.445,0.997982545775
0.446,0.997986180827
0.447,0.99798981588
0.448,0.997993450933
0.449,0.997997085985
0.45,0.998000721038
0.451,0.998004356091
0.452,0.998007991143
0.453,0.998011626196
0.454,0.998015261249
0.455,0.998018896301
0.456,0.998022531354
0.457,0.998026166406
0.458,0.998029801459
0.459,0.998033436512
0.46,0.998037071564
0.461,0.998040706617
0.462,0.99804434167
0.463,0.998047976722
0.464,0.998051611775
0.465,0.998055246828
0.466,0.99805888188
0.467,0.998062516933
0.468,0.998066151986
0.469,0.998069787038
0.47,0.998073422091
0.471,0.998077057144
0.472,0.998080692196
0.473,0.998084327249
0.474,0.998087962302
0.475,0.998091597354
0.476,0.998095232407
0.477,0.99809886746
0.478,0.998102502512
0.479,0.998106137565
0.48,0.998109772618
0.481,0.99811340767
0.482,0.998117042723
0.483,0.998120677776
0.484,0.998124312828
0.485,0.998127947881
0.486,0.998131582934
0.487,0.998135217986
0.488,0.998138853039
0.489,0.998142488092
0.49,0.998146123144
0.491,0.998149758197
0.492,0.99815339325
0.493,0.998157028302
0.494,0.998160663355
0.495,0.998164298408
0.496,0.99816793346
0.497,0.998171568513
0.498,0.998175203565
0.499,0.998178838618
0.5,0.998182473671
0.501,0.998186108723
0.502,0.998189743776
0.503,0.998193378829
0.504,0.998197013881
0.505,0.998200648934
0.506,0.998204283987
0.507,0.998207919039
0.508,0.998211554092
0.509,0.998215189145
0.51,0.998218824197
0.511,0.99822245925
0.512,0.998226094303
0.513,0.998229729355
0.514,0.998233364408
0.515,0.998236999461
0.516,0.998240634513
0.517,0.998244269566
0.518,0.998247904619
0.519,0.998251539671
0.52,0.998255174724
0.521,0.998258809777
0.522,0.998262444829
0.523,0.998266079882
0.524,0.998269714935
0.525,0.998273349987
0.526,0.99827698504
0.527,0.998280620093
0.528,0.998284255145
0.529,0.998287890198
0.53,0.998291525251
0.531,0.998295160303
0.532,0.998298795356
0.533,0.998302430409
0.534,0.998306065461
0.535,0.998309700514
0.536,0.998313335566
0.537,0.998316970619
0.538,0.998320605672
0.539,0.998324240724
0.54,0.998327875777
0.541,0.99833151083
0.542,0.998335145882
0.543,0.998338780935
0.544,0.998342415988
0.545,0.99834605104
0.546,0.998349686093
0.547,0.998353321146
0.548,0.998356956198
0.549,0.998360591251
0.55,0.998364226304
0.551,0.998367861356
0.552,0.998371496409
0.553,0.998375131462
0.554,0.998378766514
0.555,0.998382401567
0.556,0.99838603662
0.557,0.998389671672
0.558,0.998393306725
0.559,0.998396941778
0.56,0.99840057683
0.561,0.998404211883
0.562,0.998407846936
0.563,0.998411481988
0.564,0.998415117041
0.565,0.998418752094
0.566,0.998422387146
0.567,0.998426022199
0.568,0.998429657252
0.569,0.998433292304
0.57,0.998436927357
0.571,0.99844056241
0.572,0.998444197462
0.573,0.998447832515
0.574,0.998451467568
0.575,0.99845510262
0.576,0.998458737673
0.577,0.998462372725
0.578,0.998466007778
0.579,0.998469642831
0.58,0.998473277883
0.581,0.998476912936
0.582,0.998480547989
0.583,0.998484183041
0.584,0.998487818094
0.585,0.998491453147
0.586,0.998495088199
0.587,0.998498723252
0.588,0.998502358305
0.589,0.998505993357
0.59,0.99850962841
0.591,0.998513263463
0.592,0.998516898515
0.593,0.998520533568
0.594,0.998524168621
0.595,0.998527803673
0.596,0.998531438726
0.597,0.998535073779
0.598,0.998538708831
0.599,0.998542343884
0.6,0.998545978937
0.601,0.998549613989
0.602,0.998553249042
0.603,0.998556884095
0.604,0.998560519147
0.605,0.9985641542
0.606,0.998567789253
0.607,0.998571424305
0.608,0.998575059358
0.609,0.998578694411
0.61,0.998582329463
0.611,0.998585964516
0.612,0.998589599569
0.613,0.998593234621
0.614,0.998596869674
0.615,0.998600504727
0.616,0.998604139779
0.617,0.998607774832
0.618,0.998611409884
0.619,0.998615044937
0.62,0.99861867999
0.621,0.998622315042
0.622,0.998625950095
0.623,0.998629585148
0.624,0.9986332202
0.625,0.998636855253
0.626,0.998640490306
0.627,0.998644125358
0.628,0.998647760411
0.629,0.998651395464
0.63,0.998655030516
0.631,0.998658665569
0.632,0.998662300622
0.633,0.998665935674
0.634,0.998669570727
0.635,0.99867320578
0.636,0.998676840832
0.637,0.998680475885
0.638,0.998684110938
0.639,0.99868774599
0.64,0.998691381043
0.641,0.998695016096
0.642,0.998698651148
0.643,0.998702286201
0.644,0.998705921254
0.645,0.998709556306
0.646,0.998713191359
0.647,0.998716826412
0.648,0.998720461464
0.649,0.998724096517
0.65,0.99872773157
0.651,0.998731366622
0.652,0.998735001675
0.653,0.998738636728
0.654,0.99874227178
0.655,0.998745906833
0.656,0.998749541886
0.657,0.998753176938
0.658,0.998756811991
0.659,0.998760447043
0.66,0.998764082096
0.661,0.998767717149
0.662,0.998771352201
0.663,0.998774987254
0.664,0.998778622307
0.665,0.998782257359
0.666,0.998785892412
0.667,0.998789527465
0.668,0.998793162517
0.669,0.99879679757
0.67,0.998800432623
0.671,0.998804067675
0.672,0.998807702728
0.673,0.998811337781
0.674,0.998814972833
0.675,0.998818607886
0.676,0.998822242939
0.677,0.998825877991
0.678,0.998829513044
0.679,0.998833148097
0.68,0.998836783149
0.681,0.998840418202
0.682,0.998844053255
0.683,0.998847688307
0.684,0.99885132336
0.685,0.998854958413
0.686,0.998858593465
0.687,0.998862228518
0.688,0.998865863571
0.689,0.998869498623
0.69,0.998873133676
0.691,0.998876768729
0.692,0.998880403781
0.693,0.998884038834
0.694,0.998887673887
0.695,0.998891308939
0.696,0.998894943992
0.697,0.998898579045
0.698,0.998902214097
0.699,0.99890584915
0.7,0.998909484202
0.701,0.998913119255
0.702,0.998916754308
0.703,0.99892038936
0.704,0.998924024413
0.705,0.998927659466
0.706,0.998931294518
0.707,0.998934929571
0.708,0.998938564624
0.709,0.998942199676
0.71,0.998945834729
0.711,0.998949469782
0.712,0.998953104834
0.713,0.998956739887
0.714,0.99896037494
0.715,0.998964009992
0.716,0.998967645045
0.717,0.998971280098
0.718,0.99897491515
0.719,0.998978550203
0.72,0.998982185256
0.721,0.998985820308
0.722,0.998989455361
0.723,0.998993090414
0.724,0.998996725466
0.725,0.999000360519
0.726,0.999003995572
0.727,0.999007630624
0.728,0.999011265677
0.729,0.99901490073
0.73,0.999018535782
0.731,0.999022170835
0.732,0.999025805888
0.733,0.99902944094
0.734,0.999033075993
0.735,0.999036711046
0.736,0.999040346098
0.737,0.999043981151
0.738,0.999047616203
0.739,0.999051251256
0.74,0.999054886309
0.741,0.999058521361
0.742,0.999062156414
0.743,0.999065791467
0.744,0.999069426519
0.745,0.999073061572
0.746,0.999076696625
0.747,0.999080331677
0.748,0.99908396673
0.749,0.999087601783
0.75,0.999091236835
0.751,0.999094871888
0.752,0.999098506941
0.753,0.999102141993
0.754,0.999105777046
0.755,0.999109412099
0.756,0.999113047151
0.757,0.999116682204
0.758,0.999120317257
0.759,0.999123952309
0.76,0.999127587362
0.761,0.999131222415
0.762,0.999134857467
0.763,0.99913849252
0.764,0.999142127573
0.765,0.999145762625
0.766,0.999149397678
0.767,0.999153032731
0.768,0.999156667783
0.769,0.999160302836
0.77,0.999163937889
0.771,0.999167572941
0.772,0.999171207994
0.773,0.999174843047
0.774,0.999178478099
0.775,0.999182113152
0.776,0.999185748205
0.777,0.999189383257
0.778,0.99919301831
0.779,0.999196653362
0.78,0.999200288415
0.781,0.999203923468
0.782,0.99920755852
0.783,0.999211193573
0.784,0.999214828626
0.785,0.999218463678
0.786,0.999222098731
0.787,0.999225733784
0.788,0.999229368836
0.789,0.999233003889
0.79,0.999236638942
0.791,0.999240273994
0.792,0.999243909047
0.793,0.9992475441
0.794,0.999251179152
0.795,0.999254814205
0.796,0.999258449258
0.797,0.99926208431
0.798,0.999265719363
0.799,0.999269354416
0.8,0.999272989468
0.801,0.999276624521
0.802,0.999280259574
0.803,0.999283894626
0.804,0.999287529679
0.805,0.999291164732
0.806,0.999294799784
0.807,0.999298434837
0.808,0.99930206989
0.809,0.999305704942
0.81,0.999309339995
0.811,0.999312975048
0.812,0.9993166101
0.813,0.999320245153
0.814,0.999323880206
0.815,0.999327515258
0.816,0.999331150311
0.817,0.999334785364
0.818,0.999338420416
0.819,0.999342055469
0.82,0.999345690521
0.821,0.999349325574
0.822,0.999352960627
0.823,0.999356595679
0.824,0.999360230732
0.825,0.999363865785
0.826,0.999367500837
0.827,0.99937113589
0.828,0.999374770943
0.829,0.999378405995
0.83,0.999382041048
0.831,0.999385676101
0.832,0.999389311153
0.833,0.999392946206
0.834,0.999396581259
0.835,0.999400216311
0.836,0.999403851364
0.837,0.999407486417
0.838,0.999411121469
0.839,0.999414756522
0.84,0.999418391575
0.841,0.999422026627
0.842,0.99942566168
0.843,0.999429296733
0.844,0.999432931785
0.845,0.999436566838
0.846,0.999440201891
0.847,0.999443836943
0.848,0.999447471996
0.849,0.999451107049
0.85,0.999454742101
0.851,0.999458377154
0.852,0.999462012207
0.853,0.999465647259
0.854,0.999469282312
0.855,0.999472917365
0.856,0.999476552417
0.857,0.99948018747
0.858,0.999483822523
0.859,0.999487457575
0.86,0.999491092628
0.861,0.99949472768
0.862,0.999498362733
0.863,0.999501997786
0.864,0.999505632838
0.865,0.999509267891
0.866,0.999512902944
0.867,0.999516537996
0.868,0.999520173049
0.869,0.999523808102
0.87,0.999527443154
0.871,0.999531078207
0.872,0.99953471326
0.873,0.999538348312
0.874,0.999541983365
0.875,0.999545618418
0.876,0.99954925347
0.877,0.999552888523
0.878,0.999556523576
0.879,0.999560158628
0.88,0.999563793681
0.881,0.999567428734
0.882,0.999571063786
0.883,0.999574698839
0.884,0.999578333892
0.885,0.999581968944
0.886,0.999585603997
0.887,0.99958923905
0.888,0.999592874102
0.889,0.999596509155
0.89,0.999600144208
0.891,0.99960377926
0.892,0.999607414313
0.893,0.999611049366
0.894,0.999614684418
0.895,0.999618319471
0.896,0.999621954524
0.897,0.999625589576
0.898,0.999629224629
0.899,0.999632859681
0.9,0.999636494734
0.901,0.999640129787
0.902,0.999643764839
0.903,0.999647399892
0.904,0.999651034945
0.905,0.999654669997
0.906,0.99965830505
0.907,0.999661940103
0.908,0.999665575155
0.909,0.999669210208
0.91,0.999672845261
0.911,0.999676480313
0.912,0.999680115366
0.913,0.999683750419
0.914,0.999687385471
0.915,0.999691020524
0.916,0.999694655577
0.917,0.999698290629
0.918,0.999701925682
0.919,0.999705560735
0.92,0.999709195787
0.921,0.99971283084
0.922,0.999716465893
0.923,0.999720100945
0.924,0.999723735998
0.925,0.999727371051
0.926,0.999731006103
0.927,0.999734641156
0.928,0.999738276209
0.929,0.999741911261
0.93,0.999745546314
0.931,0.999749181367
0.932,0.999752816419
0.933,0.999756451472
0.934,0.999760086525
0.935,0.999763721577
0.936,0.99976735663
0.937,0.999770991683
0.938,0.999774626735
0.939,0.999778261788
0.94,0.99978189684
0.941,0.999785531893
0.942,0.999789166946
0.943,0.999792801998
0.944,0.999796437051
0.945,0.999800072104
0.946,0.999803707156
0.947,0.999807342209
0.948,0.999810977262
0.949,0.999814612314
0.95,0.999818247367
0.951,0.99982188242
0.952,0.999825517472
0.953,0.999829152525
0.954,0.999832787578
0.955,0.99983642263
0.956,0.999840057683
0.957,0.999843692736
0.958,0.999847327788
0.959,0.999850962841
0.96,0.999854597894
0.961,0.999858232946
0.962,0.999861867999
0.963,0.999865503052
0.964,0.999869138104
0.965,0.999872773157
0.966,0.99987640821
0.967,0.999880043262
0.968,0.999883678315
0.969,0.999887313368
0.97,0.99989094842
0.971,0.999894583473
0.972,0.999898218526
0.973,0.999901853578
0.974,0.999905488631
0.975,0.999909123684
0.976,0.999912758736
0.977,0.999916393789
0.978,0.999920028842
0.979,0.999923663894
0.98,0.999927298947
0.981,0.999930933999
0.982,0.999934569052
0.983,0.999938204105
0.984,0.999941839157
0.985,0.99994547421
0.986,0.999949109263
0.987,0.999952744315
0.988,0.999956379368
0.989,0.999960014421
0.99,0.999963649473
0.991,0.999967284526
0.992,0.999970919579
0.993,0.999974554631
0.994,0.999978189684
0.995,0.999981824737
0.996,0.999985459789
0.997,0.999989094842
0.998,0.999992729895
0.999,0.999996364947


==> Figures/sample-div/MATRIX_COMPRESS_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.336333333333
0.001,0.336333333333
0.002,0.336333333333
0.003,0.336333333333
0.004,0.460022222222
0.005,0.460055555556
0.006,0.460088888889
0.007,0.588888888889
0.008,0.588888888889
0.009,0.588888888889
0.01,0.660333333333
0.011,0.660333333333
0.012,0.660333333333
0.013,0.660333333333
0.014,0.705111111111
0.015,0.705111111111
0.016,0.705111111111
0.017,0.772111111111
0.018,0.772111111111
0.019,0.772111111111
0.02,0.809777777778
0.021,0.809777891156
0.022,0.809778004535
0.023,0.809778117914
0.024,0.846778231293
0.025,0.846778344671
0.026,0.84677845805
0.027,0.878223015873
0.028,0.878223129252
0.029,0.87822324263
0.03,0.898890022676
0.031,0.898890136054
0.032,0.898890249433
0.033,0.898890362812
0.034,0.916112698413
0.035,0.916112811791
0.036,0.91611292517
0.037,0.930557482993
0.038,0.930557596372
0.039,0.930557709751
0.04,0.942002267574
0.041,0.942002380952
0.042,0.942002494331
0.043,0.94200260771
0.044,0.943891609977
0.045,0.943891723356
0.046,0.943891836735
0.047,0.947891950113
0.048,0.947892063492
0.049,0.947892176871
0.05,0.954003401361
0.051,0.954003514739
0.052,0.954003628118
0.053,0.954003741497
0.054,0.958781632653
0.055,0.958781746032
0.056,0.95878185941
0.057,0.962226417234
0.058,0.962226530612
0.059,0.962226643991
0.06,0.964115646259
0.061,0.964115759637
0.062,0.964115873016
0.063,0.964115986395
0.064,0.967116099773
0.065,0.967116213152
0.066,0.967116326531
0.067,0.969560884354
0.068,0.969560997732
0.069,0.969561111111
0.07,0.971227891156
0.071,0.971228004535
0.072,0.971228117914
0.073,0.971228231293
0.074,0.971895011338
0.075,0.971895124717
0.076,0.971895238095
0.077,0.973895351474
0.078,0.973895464853
0.079,0.973895578231
0.08,0.975673469388
0.081,0.975673582766
0.082,0.975673696145
0.083,0.975673809524
0.084,0.976673922902
0.085,0.976674036281
0.086,0.97667414966
0.087,0.97778537415
0.088,0.977785487528
0.089,0.977785600907
0.09,0.979563492063
0.091,0.979563605442
0.092,0.979563718821
0.093,0.9795638322
0.094,0.980897360611
0.095,0.980897596539
0.096,0.980897832466
0.097,0.98145362395
0.098,0.981453859877
0.099,0.981454095805
0.1,0.982454331733
0.101,0.98245456766
0.102,0.982454803588
0.103,0.982455039516
0.104,0.983455275444
0.105,0.983455511371
0.106,0.983455747299
0.107,0.984233761004
0.108,0.984233996932
0.109,0.98423423286
0.11,0.98445669101
0.111,0.984456926937
0.112,0.984457162865
0.113,0.984457398793
0.114,0.985235412498
0.115,0.985235648426
0.116,0.985235884354
0.117,0.98612500917
0.118,0.986125245098
0.119,0.986125481026
0.12,0.986459050287
0.121,0.986459412477
0.122,0.986459774667
0.123,0.986460136858
0.124,0.986460499048
0.125,0.986460861238
0.126,0.986461223429
0.127,0.986906030064
0.128,0.986906392254
0.129,0.986906754444
0.13,0.987684894412
0.131,0.987685256603
0.132,0.987685618793
0.133,0.987685980983
0.134,0.988241898729
0.135,0.98824226092
0.136,0.98824262311
0.137,0.988798583756
0.138,0.988799074646
0.139,0.988799565537
0.14,0.989244500872
0.141,0.989244991762
0.142,0.989245482653
0.143,0.989245973543
0.144,0.989357575545
0.145,0.989358066435
0.146,0.989358557325
0.147,0.989581313841
0.148,0.98958193494
0.149,0.989582556039
0.15,0.990027621582
0.151,0.990028242681
0.152,0.990028863779
0.153,0.990029484878
0.154,0.99047463791
0.155,0.990475390243
0.156,0.990476142575
0.157,0.990810316076
0.158,0.990811331913
0.159,0.99081234775
0.16,0.990924474698
0.161,0.990925490535
0.162,0.990926506372
0.163,0.990927522209
0.164,0.991261871379
0.165,0.991262887216
0.166,0.991263903053
0.167,0.991820474446
0.168,0.991821490283
0.169,0.99182250612
0.17,0.992045744179
0.171,0.992046760016
0.172,0.992047775853
0.173,0.99204879169
0.174,0.992049807527
0.175,0.992050823364
0.176,0.992051839201
0.177,0.992386233356
0.178,0.992387384145
0.179,0.992388534935
0.18,0.992500796836
0.181,0.992501947626
0.182,0.992503098416
0.183,0.992504249205
0.184,0.99272771292
0.185,0.992728999764
0.186,0.992730286609
0.187,0.992842730101
0.188,0.992844153557
0.189,0.992845577014
0.19,0.992958111581
0.191,0.992959535037
0.192,0.992960958493
0.193,0.99296238195
0.194,0.993408341678
0.195,0.993409902875
0.196,0.993411464072
0.197,0.993524136381
0.198,0.993525697578
0.199,0.993527258775
0.2,0.993639931083
0.201,0.993641492281
0.202,0.993643053478
0.203,0.993644614675
0.204,0.993646175872
0.205,0.99364773707
0.206,0.993649298267
0.207,0.994095350594
0.208,0.994097051847
0.209,0.994098753101
0.21,0.994656009909
0.211,0.994657711163
0.212,0.994659412416
0.213,0.994661113669
0.214,0.99499633658
0.215,0.994998320319
0.216,0.995000304058
0.217,0.99511344619
0.218,0.995115571773
0.219,0.995117697356
0.22,0.995564267383
0.221,0.995566392967
0.222,0.99556851855
0.223,0.995570644133
0.224,0.995572769716
0.225,0.995574895299
0.226,0.995577020882
0.227,0.995579242251
0.228,0.99558165519
0.229,0.99558406813
0.23,0.99569759218
0.231,0.99570000512
0.232,0.995702418059
0.233,0.995704830999
0.234,0.995818355049
0.235,0.995820767989
0.236,0.995823180928
0.237,0.995936753499
0.238,0.995939311999
0.239,0.995941870498
0.24,0.996055540109
0.241,0.996058244808
0.242,0.996060949507
0.243,0.996063654206
0.244,0.996066358904
0.245,0.996069063603
0.246,0.996071768302
0.247,0.996074473
0.248,0.996077177699
0.249,0.996079882398
0.25,0.996304809319
0.251,0.996307810314
0.252,0.996310811309
0.253,0.996313812303
0.254,0.99642792441
0.255,0.996430925405
0.256,0.9964339264
0.257,0.996436927395
0.258,0.99643992839
0.259,0.996442929384
0.26,0.996445930379
0.261,0.996449081525
0.262,0.99645223267
0.263,0.996455383815
0.264,0.99645853496
0.265,0.996461686105
0.266,0.99646483725
0.267,0.9964680389
0.268,0.996471341561
0.269,0.996474644221
0.27,0.996477946881
0.271,0.996481249542
0.272,0.996484552202
0.273,0.996487854862
0.274,0.996491361396
0.275,0.996494969867
0.276,0.996498578337
0.277,0.996502186808
0.278,0.996505795279
0.279,0.996509403749
0.28,0.996624123331
0.281,0.996627731802
0.282,0.996631340273
0.283,0.996634948743
0.284,0.996638557214
0.285,0.996642165685
0.286,0.996645774155
0.287,0.996760493737
0.288,0.996764102208
0.289,0.996767710678
0.29,0.996771319149
0.291,0.99677492762
0.292,0.996778536091
0.293,0.996782144561
0.294,0.996785753032
0.295,0.996789361503
0.296,0.996792969973
0.297,0.996907689555
0.298,0.996911298026
0.299,0.996914906496
0.3,0.997029626078
0.301,0.997033234549
0.302,0.99703684302
0.303,0.99704045149
0.304,0.997044059961
0.305,0.997047668432
0.306,0.997051276902
0.307,0.997054938792
0.308,0.997058707519
0.309,0.997062476246
0.31,0.997066244973
0.311,0.997070174731
0.312,0.997074104488
0.313,0.997078034246
0.314,0.997082071879
0.315,0.997086163449
0.316,0.997090255019
0.317,0.997094400789
0.318,0.997098654961
0.319,0.997102909132
0.32,0.997107163304
0.321,0.997111417476
0.322,0.997115671647
0.323,0.997119925819
0.324,0.99712417999
0.325,0.997128434162
0.326,0.997132688334
0.327,0.997136942505
0.328,0.997141196677
0.329,0.997145450849
0.33,0.99714970502
0.331,0.997153959192
0.332,0.997158213363
0.333,0.997162467535
0.334,0.997166721707
0.335,0.997170975878
0.336,0.99717523005
0.337,0.997179484221
0.338,0.997183738393
0.339,0.997187992565
0.34,0.997192246736
0.341,0.997196500908
0.342,0.997200755079
0.343,0.997205009251
0.344,0.997209263423
0.345,0.997213517594
0.346,0.997217771766
0.347,0.997222025938
0.348,0.997226280109
0.349,0.997230534281
0.35,0.997234788452
0.351,0.997239042624
0.352,0.997243296796
0.353,0.997247550967
0.354,0.997251805139
0.355,0.99725605931
0.356,0.997260313482
0.357,0.997264567654
0.358,0.997268821825
0.359,0.997273075997
0.36,0.997277330168
0.361,0.99728158434
0.362,0.997285838512
0.363,0.997290092683
0.364,0.997294346855
0.365,0.997298601027
0.366,0.997302855198
0.367,0.99730710937
0.368,0.997311363541
0.369,0.997315617713
0.37,0.997319871885
0.371,0.997324126056
0.372,0.997328380228
0.373,0.997332634399
0.374,0.997336888571
0.375,0.997341142743
0.376,0.997345396914
0.377,0.997349651086
0.378,0.997353905258
0.379,0.997358159429
0.38,0.997362413601
0.381,0.997366667772
0.382,0.997370921944
0.383,0.997375176116
0.384,0.997379430287
0.385,0.997383684459
0.386,0.99738793863
0.387,0.997392192802
0.388,0.997396446974
0.389,0.997400701145
0.39,0.997404955317
0.391,0.997409209488
0.392,0.99741346366
0.393,0.997417717832
0.394,0.997421972003
0.395,0.997426226175
0.396,0.997430480347
0.397,0.997434734518
0.398,0.99743898869
0.399,0.997443242861
0.4,0.997447497033
0.401,0.997451751205
0.402,0.997456005376
0.403,0.997460259548
0.404,0.997464513719
0.405,0.997468767891
0.406,0.997473022063
0.407,0.997477276234
0.408,0.997481530406
0.409,0.997485784577
0.41,0.997490038749
0.411,0.997494292921
0.412,0.997498547092
0.413,0.997502801264
0.414,0.997507055436
0.415,0.997511309607
0.416,0.997515563779
0.417,0.99751981795
0.418,0.997524072122
0.419,0.997528326294
0.42,0.997532580465
0.421,0.997536834637
0.422,0.997541088808
0.423,0.99754534298
0.424,0.997549597152
0.425,0.997553851323
0.426,0.997558105495
0.427,0.997562359666
0.428,0.997566613838
0.429,0.99757086801
0.43,0.997575122181
0.431,0.997579376353
0.432,0.997583630525
0.433,0.997587884696
0.434,0.997592138868
0.435,0.997596393039
0.436,0.997600647211
0.437,0.997604901383
0.438,0.997609155554
0.439,0.997613409726
0.44,0.997617663897
0.441,0.997621918069
0.442,0.997626172241
0.443,0.997630426412
0.444,0.997634680584
0.445,0.997638934755
0.446,0.997643188927
0.447,0.997647443099
0.448,0.99765169727
0.449,0.997655951442
0.45,0.997660205614
0.451,0.997664459785
0.452,0.997668713957
0.453,0.997672968128
0.454,0.9976772223
0.455,0.997681476472
0.456,0.997685730643
0.457,0.997689984815
0.458,0.997694238986
0.459,0.997698493158
0.46,0.99770274733
0.461,0.997707001501
0.462,0.997711255673
0.463,0.997715509844
0.464,0.997719764016
0.465,0.997724018188
0.466,0.997728272359
0.467,0.997732526531
0.468,0.997736780703
0.469,0.997741034874
0.47,0.997745289046
0.471,0.997749543217
0.472,0.997753797389
0.473,0.997758051561
0.474,0.997762305732
0.475,0.997766559904
0.476,0.997770814075
0.477,0.997775068247
0.478,0.997779322419
0.479,0.99778357659
0.48,0.997787830762
0.481,0.997792084934
0.482,0.997796339105
0.483,0.997800593277
0.484,0.997804847448
0.485,0.99780910162
0.486,0.997813355792
0.487,0.997817609963
0.488,0.997821864135
0.489,0.997826118306
0.49,0.997830372478
0.491,0.99783462665
0.492,0.997838880821
0.493,0.997843134993
0.494,0.997847389164
0.495,0.997851643336
0.496,0.997855897508
0.497,0.997860151679
0.498,0.997864405851
0.499,0.997868660023
0.5,0.997872914194
0.501,0.997877168366
0.502,0.997881422537
0.503,0.997885676709
0.504,0.997889930881
0.505,0.997894185052
0.506,0.997898439224
0.507,0.997902693395
0.508,0.997906947567
0.509,0.997911201739
0.51,0.99791545591
0.511,0.997919710082
0.512,0.997923964253
0.513,0.997928218425
0.514,0.997932472597
0.515,0.997936726768
0.516,0.99794098094
0.517,0.997945235112
0.518,0.997949489283
0.519,0.997953743455
0.52,0.997957997626
0.521,0.997962251798
0.522,0.99796650597
0.523,0.997970760141
0.524,0.997975014313
0.525,0.997979268484
0.526,0.997983522656
0.527,0.997987776828
0.528,0.997992030999
0.529,0.997996285171
0.53,0.998000539342
0.531,0.998004793514
0.532,0.998009047686
0.533,0.998013301857
0.534,0.998017556029
0.535,0.998021810201
0.536,0.998026064372
0.537,0.998030318544
0.538,0.998034572715
0.539,0.998038826887
0.54,0.998043081059
0.541,0.99804733523
0.542,0.998051589402
0.543,0.998055843573
0.544,0.998060097745
0.545,0.998064351917
0.546,0.998068606088
0.547,0.99807286026
0.548,0.998077114431
0.549,0.998081368603
0.55,0.998085622775
0.551,0.998089876946
0.552,0.998094131118
0.553,0.99809838529
0.554,0.998102639461
0.555,0.998106893633
0.556,0.998111147804
0.557,0.998115401976
0.558,0.998119656148
0.559,0.998123910319
0.56,0.998128164491
0.561,0.998132418662
0.562,0.998136672834
0.563,0.998140927006
0.564,0.998145181177
0.565,0.998149435349
0.566,0.998153689521
0.567,0.998157943692
0.568,0.998162197864
0.569,0.998166452035
0.57,0.998170706207
0.571,0.998174960379
0.572,0.99817921455
0.573,0.998183468722
0.574,0.998187722893
0.575,0.998191977065
0.576,0.998196231237
0.577,0.998200485408
0.578,0.99820473958
0.579,0.998208993751
0.58,0.998213247923
0.581,0.998217502095
0.582,0.998221756266
0.583,0.998226010438
0.584,0.99823026461
0.585,0.998234518781
0.586,0.998238772953
0.587,0.998243027124
0.588,0.998247281296
0.589,0.998251535468
0.59,0.998255789639
0.591,0.998260043811
0.592,0.998264297982
0.593,0.998268552154
0.594,0.998272806326
0.595,0.998277060497
0.596,0.998281314669
0.597,0.99828556884
0.598,0.998289823012
0.599,0.998294077184
0.6,0.998298331355
0.601,0.998302585527
0.602,0.998306839699
0.603,0.99831109387
0.604,0.998315348042
0.605,0.998319602213
0.606,0.998323856385
0.607,0.998328110557
0.608,0.998332364728
0.609,0.9983366189
0.61,0.998340873071
0.611,0.998345127243
0.612,0.998349381415
0.613,0.998353635586
0.614,0.998357889758
0.615,0.998362143929
0.616,0.998366398101
0.617,0.998370652273
0.618,0.998374906444
0.619,0.998379160616
0.62,0.998383414788
0.621,0.998387668959
0.622,0.998391923131
0.623,0.998396177302
0.624,0.998400431474
0.625,0.998404685646
0.626,0.998408939817
0.627,0.998413193989
0.628,0.99841744816
0.629,0.998421702332
0.63,0.998425956504
0.631,0.998430210675
0.632,0.998434464847
0.633,0.998438719018
0.634,0.99844297319
0.635,0.998447227362
0.636,0.998451481533
0.637,0.998455735705
0.638,0.998459989877
0.639,0.998464244048
0.64,0.99846849822
0.641,0.998472752391
0.642,0.998477006563
0.643,0.998481260735
0.644,0.998485514906
0.645,0.998489769078
0.646,0.998494023249
0.647,0.998498277421
0.648,0.998502531593
0.649,0.998506785764
0.65,0.998511039936
0.651,0.998515294108
0.652,0.998519548279
0.653,0.998523802451
0.654,0.998528056622
0.655,0.998532310794
0.656,0.998536564966
0.657,0.998540819137
0.658,0.998545073309
0.659,0.99854932748
0.66,0.998553581652
0.661,0.998557835824
0.662,0.998562089995
0.663,0.998566344167
0.664,0.998570598338
0.665,0.99857485251
0.666,0.998579106682
0.667,0.998583360853
0.668,0.998587615025
0.669,0.998591869197
0.67,0.998596123368
0.671,0.99860037754
0.672,0.998604631711
0.673,0.998608885883
0.674,0.998613140055
0.675,0.998617394226
0.676,0.998621648398
0.677,0.998625902569
0.678,0.998630156741
0.679,0.998634410913
0.68,0.998638665084
0.681,0.998642919256
0.682,0.998647173427
0.683,0.998651427599
0.684,0.998655681771
0.685,0.998659935942
0.686,0.998664190114
0.687,0.998668444286
0.688,0.998672698457
0.689,0.998676952629
0.69,0.9986812068
0.691,0.998685460972
0.692,0.998689715144
0.693,0.998693969315
0.694,0.998698223487
0.695,0.998702477658
0.696,0.99870673183
0.697,0.998710986002
0.698,0.998715240173
0.699,0.998719494345
0.7,0.998723748516
0.701,0.998728002688
0.702,0.99873225686
0.703,0.998736511031
0.704,0.998740765203
0.705,0.998745019375
0.706,0.998749273546
0.707,0.998753527718
0.708,0.998757781889
0.709,0.998762036061
0.71,0.998766290233
0.711,0.998770544404
0.712,0.998774798576
0.713,0.998779052747
0.714,0.998783306919
0.715,0.998787561091
0.716,0.998791815262
0.717,0.998796069434
0.718,0.998800323605
0.719,0.998804577777
0.72,0.998808831949
0.721,0.99881308612
0.722,0.998817340292
0.723,0.998821594464
0.724,0.998825848635
0.725,0.998830102807
0.726,0.998834356978
0.727,0.99883861115
0.728,0.998842865322
0.729,0.998847119493
0.73,0.998851373665
0.731,0.998855627836
0.732,0.998859882008
0.733,0.99886413618
0.734,0.998868390351
0.735,0.998872644523
0.736,0.998876898695
0.737,0.998881152866
0.738,0.998885407038
0.739,0.998889661209
0.74,0.998893915381
0.741,0.998898169553
0.742,0.998902423724
0.743,0.998906677896
0.744,0.998910932067
0.745,0.998915186239
0.746,0.998919440411
0.747,0.998923694582
0.748,0.998927948754
0.749,0.998932202925
0.75,0.998936457097
0.751,0.998940711269
0.752,0.99894496544
0.753,0.998949219612
0.754,0.998953473784
0.755,0.998957727955
0.756,0.998961982127
0.757,0.998966236298
0.758,0.99897049047
0.759,0.998974744642
0.76,0.998978998813
0.761,0.998983252985
0.762,0.998987507156
0.763,0.998991761328
0.764,0.9989960155
0.765,0.999000269671
0.766,0.999004523843
0.767,0.999008778014
0.768,0.999013032186
0.769,0.999017286358
0.77,0.999021540529
0.771,0.999025794701
0.772,0.999030048873
0.773,0.999034303044
0.774,0.999038557216
0.775,0.999042811387
0.776,0.999047065559
0.777,0.999051319731
0.778,0.999055573902
0.779,0.999059828074
0.78,0.999064082245
0.781,0.999068336417
0.782,0.999072590589
0.783,0.99907684476
0.784,0.999081098932
0.785,0.999085353103
0.786,0.999089607275
0.787,0.999093861447
0.788,0.999098115618
0.789,0.99910236979
0.79,0.999106623962
0.791,0.999110878133
0.792,0.999115132305
0.793,0.999119386476
0.794,0.999123640648
0.795,0.99912789482
0.796,0.999132148991
0.797,0.999136403163
0.798,0.999140657334
0.799,0.999144911506
0.8,0.999149165678
0.801,0.999153419849
0.802,0.999157674021
0.803,0.999161928192
0.804,0.999166182364
0.805,0.999170436536
0.806,0.999174690707
0.807,0.999178944879
0.808,0.999183199051
0.809,0.999187453222
0.81,0.999191707394
0.811,0.999195961565
0.812,0.999200215737
0.813,0.999204469909
0.814,0.99920872408
0.815,0.999212978252
0.816,0.999217232423
0.817,0.999221486595
0.818,0.999225740767
0.819,0.999229994938
0.82,0.99923424911
0.821,0.999238503282
0.822,0.999242757453
0.823,0.999247011625
0.824,0.999251265796
0.825,0.999255519968
0.826,0.99925977414
0.827,0.999264028311
0.828,0.999268282483
0.829,0.999272536654
0.83,0.999276790826
0.831,0.999281044998
0.832,0.999285299169
0.833,0.999289553341
0.834,0.999293807512
0.835,0.999298061684
0.836,0.999302315856
0.837,0.999306570027
0.838,0.999310824199
0.839,0.999315078371
0.84,0.999319332542
0.841,0.999323586714
0.842,0.999327840885
0.843,0.999332095057
0.844,0.999336349229
0.845,0.9993406034
0.846,0.999344857572
0.847,0.999349111743
0.848,0.999353365915
0.849,0.999357620087
0.85,0.999361874258
0.851,0.99936612843
0.852,0.999370382601
0.853,0.999374636773
0.854,0.999378890945
0.855,0.999383145116
0.856,0.999387399288
0.857,0.99939165346
0.858,0.999395907631
0.859,0.999400161803
0.86,0.999404415974
0.861,0.999408670146
0.862,0.999412924318
0.863,0.999417178489
0.864,0.999421432661
0.865,0.999425686832
0.866,0.999429941004
0.867,0.999434195176
0.868,0.999438449347
0.869,0.999442703519
0.87,0.99944695769
0.871,0.999451211862
0.872,0.999455466034
0.873,0.999459720205
0.874,0.999463974377
0.875,0.999468228549
0.876,0.99947248272
0.877,0.999476736892
0.878,0.999480991063
0.879,0.999485245235
0.88,0.999489499407
0.881,0.999493753578
0.882,0.99949800775
0.883,0.999502261921
0.884,0.999506516093
0.885,0.999510770265
0.886,0.999515024436
0.887,0.999519278608
0.888,0.999523532779
0.889,0.999527786951
0.89,0.999532041123
0.891,0.999536295294
0.892,0.999540549466
0.893,0.999544803638
0.894,0.999549057809
0.895,0.999553311981
0.896,0.999557566152
0.897,0.999561820324
0.898,0.999566074496
0.899,0.999570328667
0.9,0.999574582839
0.901,0.99957883701
0.902,0.999583091182
0.903,0.999587345354
0.904,0.999591599525
0.905,0.999595853697
0.906,0.999600107868
0.907,0.99960436204
0.908,0.999608616212
0.909,0.999612870383
0.91,0.999617124555
0.911,0.999621378727
0.912,0.999625632898
0.913,0.99962988707
0.914,0.999634141241
0.915,0.999638395413
0.916,0.999642649585
0.917,0.999646903756
0.918,0.999651157928
0.919,0.999655412099
0.92,0.999659666271
0.921,0.999663920443
0.922,0.999668174614
0.923,0.999672428786
0.924,0.999676682958
0.925,0.999680937129
0.926,0.999685191301
0.927,0.999689445472
0.928,0.999693699644
0.929,0.999697953816
0.93,0.999702207987
0.931,0.999706462159
0.932,0.99971071633
0.933,0.999714970502
0.934,0.999719224674
0.935,0.999723478845
0.936,0.999727733017
0.937,0.999731987188
0.938,0.99973624136
0.939,0.999740495532
0.94,0.999744749703
0.941,0.999749003875
0.942,0.999753258047
0.943,0.999757512218
0.944,0.99976176639
0.945,0.999766020561
0.946,0.999770274733
0.947,0.999774528905
0.948,0.999778783076
0.949,0.999783037248
0.95,0.999787291419
0.951,0.999791545591
0.952,0.999795799763
0.953,0.999800053934
0.954,0.999804308106
0.955,0.999808562277
0.956,0.999812816449
0.957,0.999817070621
0.958,0.999821324792
0.959,0.999825578964
0.96,0.999829833136
0.961,0.999834087307
0.962,0.999838341479
0.963,0.99984259565
0.964,0.999846849822
0.965,0.999851103994
0.966,0.999855358165
0.967,0.999859612337
0.968,0.999863866508
0.969,0.99986812068
0.97,0.999872374852
0.971,0.999876629023
0.972,0.999880883195
0.973,0.999885137366
0.974,0.999889391538
0.975,0.99989364571
0.976,0.999897899881
0.977,0.999902154053
0.978,0.999906408225
0.979,0.999910662396
0.98,0.999914916568
0.981,0.999919170739
0.982,0.999923424911
0.983,0.999927679083
0.984,0.999931933254
0.985,0.999936187426
0.986,0.999940441597
0.987,0.999944695769
0.988,0.999948949941
0.989,0.999953204112
0.99,0.999957458284
0.991,0.999961712455
0.992,0.999965966627
0.993,0.999970220799
0.994,0.99997447497
0.995,0.999978729142
0.996,0.999982983314
0.997,0.999987237485
0.998,0.999991491657
0.999,0.999995745828


==> Figures/sample-div/MATRIX_ONLY_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.503444444444
0.001,0.503444444444
0.002,0.503444444444
0.003,0.503444444444
0.004,0.590333407655
0.005,0.590333519138
0.006,0.590333630621
0.007,0.675889297659
0.008,0.675889409142
0.009,0.675889520624
0.01,0.722556298774
0.011,0.722556410256
0.012,0.722556521739
0.013,0.722556633222
0.014,0.765667855816
0.015,0.765667967298
0.016,0.765668078781
0.017,0.814112634708
0.018,0.814112746191
0.019,0.814112857674
0.02,0.83844630249
0.021,0.838446413973
0.022,0.838446525455
0.023,0.838446636938
0.024,0.864446748421
0.025,0.864446859903
0.026,0.864446971386
0.027,0.890113749535
0.028,0.890113861018
0.029,0.890113972501
0.03,0.915002972873
0.031,0.915003198903
0.032,0.915003424933
0.033,0.915003650963
0.034,0.933337210327
0.035,0.933337436357
0.036,0.933337662387
0.037,0.945782332862
0.038,0.945782558892
0.039,0.945782784923
0.04,0.959005233175
0.041,0.959005459205
0.042,0.959005685236
0.043,0.959005911266
0.044,0.964228359518
0.045,0.964228585549
0.046,0.964228811579
0.047,0.974118043048
0.048,0.974118618729
0.049,0.974119194409
0.05,0.978897547868
0.051,0.978898123548
0.052,0.978898699229
0.053,0.97889927491
0.054,0.983788817726
0.055,0.983789510778
0.056,0.983790203829
0.057,0.985679825032
0.058,0.985680635869
0.059,0.985681446706
0.06,0.987015590876
0.061,0.987016401713
0.062,0.987017212551
0.063,0.987018023388
0.064,0.989463515917
0.065,0.989464682626
0.066,0.989465849335
0.067,0.99057820652
0.068,0.990579611325
0.069,0.990581016129
0.07,0.992915754267
0.071,0.992917398019
0.072,0.992919041772
0.073,0.992920685525
0.074,0.993366853659
0.075,0.993368617315
0.076,0.993370380972
0.077,0.994149922407
0.078,0.994151686064
0.079,0.994153449721
0.08,0.994821880045
0.081,0.994823764475
0.082,0.994825648905
0.083,0.994827533334
0.084,0.995273943017
0.085,0.995275948659
0.086,0.995277954301
0.087,0.995279959943
0.088,0.995281965585
0.089,0.995283971227
0.09,0.995841532425
0.091,0.995843782267
0.092,0.995846032109
0.093,0.995848281951
0.094,0.996183946826
0.095,0.996186319218
0.096,0.996188691609
0.097,0.996413286222
0.098,0.996415658614
0.099,0.996418031005
0.1,0.996531514507
0.101,0.996534010355
0.102,0.996536506204
0.103,0.996539002052
0.104,0.996763802732
0.105,0.996766422496
0.106,0.99676904226
0.107,0.996771703483
0.108,0.996774447625
0.109,0.996777191767
0.11,0.996779935909
0.111,0.996782929739
0.112,0.996785923569
0.113,0.996788917398
0.114,0.996791911228
0.115,0.996794905058
0.116,0.996797898888
0.117,0.996800892718
0.118,0.996803886548
0.119,0.996806880377
0.12,0.996809874207
0.121,0.996812868037
0.122,0.996815861867
0.123,0.996818855697
0.124,0.996821849526
0.125,0.996824843356
0.126,0.996827837186
0.127,0.996830831016
0.128,0.996833824846
0.129,0.996836818675
0.13,0.996839812505
0.131,0.996843189477
0.132,0.996846566448
0.133,0.99684994342
0.134,0.996853320392
0.135,0.996856697363
0.136,0.996860074335
0.137,0.996863451306
0.138,0.996866828278
0.139,0.996870205249
0.14,0.996873582221
0.141,0.996876959193
0.142,0.996880336164
0.143,0.996883713136
0.144,0.996887090107
0.145,0.996890467079
0.146,0.996893844051
0.147,0.996897221022
0.148,0.996900597994
0.149,0.996903974965
0.15,0.996907351937
0.151,0.996910859627
0.152,0.996914367318
0.153,0.996917875008
0.154,0.996921382699
0.155,0.996924890389
0.156,0.99692839808
0.157,0.996931949688
0.158,0.996935589131
0.159,0.996939228574
0.16,0.996942868017
0.161,0.996946507459
0.162,0.996950146902
0.163,0.996953786345
0.164,0.996957425788
0.165,0.996961065231
0.166,0.996964704674
0.167,0.996968344116
0.168,0.996971983559
0.169,0.996975623002
0.17,0.996979262445
0.171,0.996982901888
0.172,0.996986541331
0.173,0.996990180773
0.174,0.996993820216
0.175,0.996997459659
0.176,0.997001099102
0.177,0.997004738545
0.178,0.997008377988
0.179,0.99701201743
0.18,0.997015656873
0.181,0.997019296316
0.182,0.997022935759
0.183,0.997026575202
0.184,0.997030214645
0.185,0.997033854087
0.186,0.99703749353
0.187,0.997041132973
0.188,0.997044772416
0.189,0.997048411859
0.19,0.997052051302
0.191,0.997055690744
0.192,0.997059330187
0.193,0.99706296963
0.194,0.997066609073
0.195,0.997070248516
0.196,0.997073887959
0.197,0.997077527401
0.198,0.997081166844
0.199,0.997084806287
0.2,0.99708844573
0.201,0.997092085173
0.202,0.997095724616
0.203,0.997099364059
0.204,0.997103003501
0.205,0.997106642944
0.206,0.997110282387
0.207,0.99711392183
0.208,0.997117561273
0.209,0.997121200716
0.21,0.997124840158
0.211,0.997128479601
0.212,0.997132119044
0.213,0.997135758487
0.214,0.99713939793
0.215,0.997143037373
0.216,0.997146676815
0.217,0.997150316258
0.218,0.997153955701
0.219,0.997157595144
0.22,0.997161234587
0.221,0.99716487403
0.222,0.997168513472
0.223,0.997172152915
0.224,0.997175792358
0.225,0.997179431801
0.226,0.997183071244
0.227,0.997186710687
0.228,0.997190350129
0.229,0.997193989572
0.23,0.997197629015
0.231,0.997201268458
0.232,0.997204907901
0.233,0.997208547344
0.234,0.997212186786
0.235,0.997215826229
0.236,0.997219465672
0.237,0.997223105115
0.238,0.997226744558
0.239,0.997230384001
0.24,0.997234023444
0.241,0.997237662886
0.242,0.997241302329
0.243,0.997244941772
0.244,0.997248581215
0.245,0.997252220658
0.246,0.997255860101
0.247,0.997259499543
0.248,0.997263138986
0.249,0.997266778429
0.25,0.997270417872
0.251,0.997274057315
0.252,0.997277696758
0.253,0.9972813362
0.254,0.997284975643
0.255,0.997288615086
0.256,0.997292254529
0.257,0.997295893972
0.258,0.997299533415
0.259,0.997303172857
0.26,0.9973068123
0.261,0.997310451743
0.262,0.997314091186
0.263,0.997317730629
0.264,0.997321370072
0.265,0.997325009514
0.266,0.997328648957
0.267,0.9973322884
0.268,0.997335927843
0.269,0.997339567286
0.27,0.997343206729
0.271,0.997346846171
0.272,0.997350485614
0.273,0.997354125057
0.274,0.9973577645
0.275,0.997361403943
0.276,0.997365043386
0.277,0.997368682828
0.278,0.997372322271
0.279,0.997375961714
0.28,0.997379601157
0.281,0.9973832406
0.282,0.997386880043
0.283,0.997390519486
0.284,0.997394158928
0.285,0.997397798371
0.286,0.997401437814
0.287,0.997405077257
0.288,0.9974087167
0.289,0.997412356143
0.29,0.997415995585
0.291,0.997419635028
0.292,0.997423274471
0.293,0.997426913914
0.294,0.997430553357
0.295,0.9974341928
0.296,0.997437832242
0.297,0.997441471685
0.298,0.997445111128
0.299,0.997448750571
0.3,0.997452390014
0.301,0.997456029457
0.302,0.997459668899
0.303,0.997463308342
0.304,0.997466947785
0.305,0.997470587228
0.306,0.997474226671
0.307,0.997477866114
0.308,0.997481505556
0.309,0.997485144999
0.31,0.997488784442
0.311,0.997492423885
0.312,0.997496063328
0.313,0.997499702771
0.314,0.997503342213
0.315,0.997506981656
0.316,0.997510621099
0.317,0.997514260542
0.318,0.997517899985
0.319,0.997521539428
0.32,0.997525178871
0.321,0.997528818313
0.322,0.997532457756
0.323,0.997536097199
0.324,0.997539736642
0.325,0.997543376085
0.326,0.997547015528
0.327,0.99755065497
0.328,0.997554294413
0.329,0.997557933856
0.33,0.997561573299
0.331,0.997565212742
0.332,0.997568852185
0.333,0.997572491627
0.334,0.99757613107
0.335,0.997579770513
0.336,0.997583409956
0.337,0.997587049399
0.338,0.997590688842
0.339,0.997594328284
0.34,0.997597967727
0.341,0.99760160717
0.342,0.997605246613
0.343,0.997608886056
0.344,0.997612525499
0.345,0.997616164941
0.346,0.997619804384
0.347,0.997623443827
0.348,0.99762708327
0.349,0.997630722713
0.35,0.997634362156
0.351,0.997638001598
0.352,0.997641641041
0.353,0.997645280484
0.354,0.997648919927
0.355,0.99765255937
0.356,0.997656198813
0.357,0.997659838255
0.358,0.997663477698
0.359,0.997667117141
0.36,0.997670756584
0.361,0.997674396027
0.362,0.99767803547
0.363,0.997681674913
0.364,0.997685314355
0.365,0.997688953798
0.366,0.997692593241
0.367,0.997696232684
0.368,0.997699872127
0.369,0.99770351157
0.37,0.997707151012
0.371,0.997710790455
0.372,0.997714429898
0.373,0.997718069341
0.374,0.997721708784
0.375,0.997725348227
0.376,0.997728987669
0.377,0.997732627112
0.378,0.997736266555
0.379,0.997739905998
0.38,0.997743545441
0.381,0.997747184884
0.382,0.997750824326
0.383,0.997754463769
0.384,0.997758103212
0.385,0.997761742655
0.386,0.997765382098
0.387,0.997769021541
0.388,0.997772660983
0.389,0.997776300426
0.39,0.997779939869
0.391,0.997783579312
0.392,0.997787218755
0.393,0.997790858198
0.394,0.99779449764
0.395,0.997798137083
0.396,0.997801776526
0.397,0.997805415969
0.398,0.997809055412
0.399,0.997812694855
0.4,0.997816334298
0.401,0.99781997374
0.402,0.997823613183
0.403,0.997827252626
0.404,0.997830892069
0.405,0.997834531512
0.406,0.997838170955
0.407,0.997841810397
0.408,0.99784544984
0.409,0.997849089283
0.41,0.997852728726
0.411,0.997856368169
0.412,0.997860007612
0.413,0.997863647054
0.414,0.997867286497
0.415,0.99787092594
0.416,0.997874565383
0.417,0.997878204826
0.418,0.997881844269
0.419,0.997885483711
0.42,0.997889123154
0.421,0.997892762597
0.422,0.99789640204
0.423,0.997900041483
0.424,0.997903680926
0.425,0.997907320368
0.426,0.997910959811
0.427,0.997914599254
0.428,0.997918238697
0.429,0.99792187814
0.43,0.997925517583
0.431,0.997929157025
0.432,0.997932796468
0.433,0.997936435911
0.434,0.997940075354
0.435,0.997943714797
0.436,0.99794735424
0.437,0.997950993682
0.438,0.997954633125
0.439,0.997958272568
0.44,0.997961912011
0.441,0.997965551454
0.442,0.997969190897
0.443,0.99797283034
0.444,0.997976469782
0.445,0.997980109225
0.446,0.997983748668
0.447,0.997987388111
0.448,0.997991027554
0.449,0.997994666997
0.45,0.997998306439
0.451,0.998001945882
0.452,0.998005585325
0.453,0.998009224768
0.454,0.998012864211
0.455,0.998016503654
0.456,0.998020143096
0.457,0.998023782539
0.458,0.998027421982
0.459,0.998031061425
0.46,0.998034700868
0.461,0.998038340311
0.462,0.998041979753
0.463,0.998045619196
0.464,0.998049258639
0.465,0.998052898082
0.466,0.998056537525
0.467,0.998060176968
0.468,0.99806381641
0.469,0.998067455853
0.47,0.998071095296
0.471,0.998074734739
0.472,0.998078374182
0.473,0.998082013625
0.474,0.998085653067
0.475,0.99808929251
0.476,0.998092931953
0.477,0.998096571396
0.478,0.998100210839
0.479,0.998103850282
0.48,0.998107489725
0.481,0.998111129167
0.482,0.99811476861
0.483,0.998118408053
0.484,0.998122047496
0.485,0.998125686939
0.486,0.998129326382
0.487,0.998132965824
0.488,0.998136605267
0.489,0.99814024471
0.49,0.998143884153
0.491,0.998147523596
0.492,0.998151163039
0.493,0.998154802481
0.494,0.998158441924
0.495,0.998162081367
0.496,0.99816572081
0.497,0.998169360253
0.498,0.998172999696
0.499,0.998176639138
0.5,0.998180278581
0.501,0.998183918024
0.502,0.998187557467
0.503,0.99819119691
0.504,0.998194836353
0.505,0.998198475795
0.506,0.998202115238
0.507,0.998205754681
0.508,0.998209394124
0.509,0.998213033567
0.51,0.99821667301
0.511,0.998220312452
0.512,0.998223951895
0.513,0.998227591338
0.514,0.998231230781
0.515,0.998234870224
0.516,0.998238509667
0.517,0.998242149109
0.518,0.998245788552
0.519,0.998249427995
0.52,0.998253067438
0.521,0.998256706881
0.522,0.998260346324
0.523,0.998263985767
0.524,0.998267625209
0.525,0.998271264652
0.526,0.998274904095
0.527,0.998278543538
0.528,0.998282182981
0.529,0.998285822424
0.53,0.998289461866
0.531,0.998293101309
0.532,0.998296740752
0.533,0.998300380195
0.534,0.998304019638
0.535,0.998307659081
0.536,0.998311298523
0.537,0.998314937966
0.538,0.998318577409
0.539,0.998322216852
0.54,0.998325856295
0.541,0.998329495738
0.542,0.99833313518
0.543,0.998336774623
0.544,0.998340414066
0.545,0.998344053509
0.546,0.998347692952
0.547,0.998351332395
0.548,0.998354971837
0.549,0.99835861128
0.55,0.998362250723
0.551,0.998365890166
0.552,0.998369529609
0.553,0.998373169052
0.554,0.998376808494
0.555,0.998380447937
0.556,0.99838408738
0.557,0.998387726823
0.558,0.998391366266
0.559,0.998395005709
0.56,0.998398645152
0.561,0.998402284594
0.562,0.998405924037
0.563,0.99840956348
0.564,0.998413202923
0.565,0.998416842366
0.566,0.998420481809
0.567,0.998424121251
0.568,0.998427760694
0.569,0.998431400137
0.57,0.99843503958
0.571,0.998438679023
0.572,0.998442318466
0.573,0.998445957908
0.574,0.998449597351
0.575,0.998453236794
0.576,0.998456876237
0.577,0.99846051568
0.578,0.998464155123
0.579,0.998467794565
0.58,0.998471434008
0.581,0.998475073451
0.582,0.998478712894
0.583,0.998482352337
0.584,0.99848599178
0.585,0.998489631222
0.586,0.998493270665
0.587,0.998496910108
0.588,0.998500549551
0.589,0.998504188994
0.59,0.998507828437
0.591,0.998511467879
0.592,0.998515107322
0.593,0.998518746765
0.594,0.998522386208
0.595,0.998526025651
0.596,0.998529665094
0.597,0.998533304536
0.598,0.998536943979
0.599,0.998540583422
0.6,0.998544222865
0.601,0.998547862308
0.602,0.998551501751
0.603,0.998555141194
0.604,0.998558780636
0.605,0.998562420079
0.606,0.998566059522
0.607,0.998569698965
0.608,0.998573338408
0.609,0.998576977851
0.61,0.998580617293
0.611,0.998584256736
0.612,0.998587896179
0.613,0.998591535622
0.614,0.998595175065
0.615,0.998598814508
0.616,0.99860245395
0.617,0.998606093393
0.618,0.998609732836
0.619,0.998613372279
0.62,0.998617011722
0.621,0.998620651165
0.622,0.998624290607
0.623,0.99862793005
0.624,0.998631569493
0.625,0.998635208936
0.626,0.998638848379
0.627,0.998642487822
0.628,0.998646127264
0.629,0.998649766707
0.63,0.99865340615
0.631,0.998657045593
0.632,0.998660685036
0.633,0.998664324479
0.634,0.998667963921
0.635,0.998671603364
0.636,0.998675242807
0.637,0.99867888225
0.638,0.998682521693
0.639,0.998686161136
0.64,0.998689800579
0.641,0.998693440021
0.642,0.998697079464
0.643,0.998700718907
0.644,0.99870435835
0.645,0.998707997793
0.646,0.998711637236
0.647,0.998715276678
0.648,0.998718916121
0.649,0.998722555564
0.65,0.998726195007
0.651,0.99872983445
0.652,0.998733473893
0.653,0.998737113335
0.654,0.998740752778
0.655,0.998744392221
0.656,0.998748031664
0.657,0.998751671107
0.658,0.99875531055
0.659,0.998758949992
0.66,0.998762589435
0.661,0.998766228878
0.662,0.998769868321
0.663,0.998773507764
0.664,0.998777147207
0.665,0.998780786649
0.666,0.998784426092
0.667,0.998788065535
0.668,0.998791704978
0.669,0.998795344421
0.67,0.998798983864
0.671,0.998802623306
0.672,0.998806262749
0.673,0.998809902192
0.674,0.998813541635
0.675,0.998817181078
0.676,0.998820820521
0.677,0.998824459963
0.678,0.998828099406
0.679,0.998831738849
0.68,0.998835378292
0.681,0.998839017735
0.682,0.998842657178
0.683,0.998846296621
0.684,0.998849936063
0.685,0.998853575506
0.686,0.998857214949
0.687,0.998860854392
0.688,0.998864493835
0.689,0.998868133278
0.69,0.99887177272
0.691,0.998875412163
0.692,0.998879051606
0.693,0.998882691049
0.694,0.998886330492
0.695,0.998889969935
0.696,0.998893609377
0.697,0.99889724882
0.698,0.998900888263
0.699,0.998904527706
0.7,0.998908167149
0.701,0.998911806592
0.702,0.998915446034
0.703,0.998919085477
0.704,0.99892272492
0.705,0.998926364363
0.706,0.998930003806
0.707,0.998933643249
0.708,0.998937282691
0.709,0.998940922134
0.71,0.998944561577
0.711,0.99894820102
0.712,0.998951840463
0.713,0.998955479906
0.714,0.998959119348
0.715,0.998962758791
0.716,0.998966398234
0.717,0.998970037677
0.718,0.99897367712
0.719,0.998977316563
0.72,0.998980956006
0.721,0.998984595448
0.722,0.998988234891
0.723,0.998991874334
0.724,0.998995513777
0.725,0.99899915322
0.726,0.999002792663
0.727,0.999006432105
0.728,0.999010071548
0.729,0.999013710991
0.73,0.999017350434
0.731,0.999020989877
0.732,0.99902462932
0.733,0.999028268762
0.734,0.999031908205
0.735,0.999035547648
0.736,0.999039187091
0.737,0.999042826534
0.738,0.999046465977
0.739,0.999050105419
0.74,0.999053744862
0.741,0.999057384305
0.742,0.999061023748
0.743,0.999064663191
0.744,0.999068302634
0.745,0.999071942076
0.746,0.999075581519
0.747,0.999079220962
0.748,0.999082860405
0.749,0.999086499848
0.75,0.999090139291
0.751,0.999093778733
0.752,0.999097418176
0.753,0.999101057619
0.754,0.999104697062
0.755,0.999108336505
0.756,0.999111975948
0.757,0.99911561539
0.758,0.999119254833
0.759,0.999122894276
0.76,0.999126533719
0.761,0.999130173162
0.762,0.999133812605
0.763,0.999137452048
0.764,0.99914109149
0.765,0.999144730933
0.766,0.999148370376
0.767,0.999152009819
0.768,0.999155649262
0.769,0.999159288705
0.77,0.999162928147
0.771,0.99916656759
0.772,0.999170207033
0.773,0.999173846476
0.774,0.999177485919
0.775,0.999181125362
0.776,0.999184764804
0.777,0.999188404247
0.778,0.99919204369
0.779,0.999195683133
0.78,0.999199322576
0.781,0.999202962019
0.782,0.999206601461
0.783,0.999210240904
0.784,0.999213880347
0.785,0.99921751979
0.786,0.999221159233
0.787,0.999224798676
0.788,0.999228438118
0.789,0.999232077561
0.79,0.999235717004
0.791,0.999239356447
0.792,0.99924299589
0.793,0.999246635333
0.794,0.999250274775
0.795,0.999253914218
0.796,0.999257553661
0.797,0.999261193104
0.798,0.999264832547
0.799,0.99926847199
0.8,0.999272111433
0.801,0.999275750875
0.802,0.999279390318
0.803,0.999283029761
0.804,0.999286669204
0.805,0.999290308647
0.806,0.99929394809
0.807,0.999297587532
0.808,0.999301226975
0.809,0.999304866418
0.81,0.999308505861
0.811,0.999312145304
0.812,0.999315784747
0.813,0.999319424189
0.814,0.999323063632
0.815,0.999326703075
0.816,0.999330342518
0.817,0.999333981961
0.818,0.999337621404
0.819,0.999341260846
0.82,0.999344900289
0.821,0.999348539732
0.822,0.999352179175
0.823,0.999355818618
0.824,0.999359458061
0.825,0.999363097503
0.826,0.999366736946
0.827,0.999370376389
0.828,0.999374015832
0.829,0.999377655275
0.83,0.999381294718
0.831,0.99938493416
0.832,0.999388573603
0.833,0.999392213046
0.834,0.999395852489
0.835,0.999399491932
0.836,0.999403131375
0.837,0.999406770817
0.838,0.99941041026
0.839,0.999414049703
0.84,0.999417689146
0.841,0.999421328589
0.842,0.999424968032
0.843,0.999428607475
0.844,0.999432246917
0.845,0.99943588636
0.846,0.999439525803
0.847,0.999443165246
0.848,0.999446804689
0.849,0.999450444132
0.85,0.999454083574
0.851,0.999457723017
0.852,0.99946136246
0.853,0.999465001903
0.854,0.999468641346
0.855,0.999472280789
0.856,0.999475920231
0.857,0.999479559674
0.858,0.999483199117
0.859,0.99948683856
0.86,0.999490478003
0.861,0.999494117446
0.862,0.999497756888
0.863,0.999501396331
0.864,0.999505035774
0.865,0.999508675217
0.866,0.99951231466
0.867,0.999515954103
0.868,0.999519593545
0.869,0.999523232988
0.87,0.999526872431
0.871,0.999530511874
0.872,0.999534151317
0.873,0.99953779076
0.874,0.999541430202
0.875,0.999545069645
0.876,0.999548709088
0.877,0.999552348531
0.878,0.999555987974
0.879,0.999559627417
0.88,0.99956326686
0.881,0.999566906302
0.882,0.999570545745
0.883,0.999574185188
0.884,0.999577824631
0.885,0.999581464074
0.886,0.999585103517
0.887,0.999588742959
0.888,0.999592382402
0.889,0.999596021845
0.89,0.999599661288
0.891,0.999603300731
0.892,0.999606940174
0.893,0.999610579616
0.894,0.999614219059
0.895,0.999617858502
0.896,0.999621497945
0.897,0.999625137388
0.898,0.999628776831
0.899,0.999632416273
0.9,0.999636055716
0.901,0.999639695159
0.902,0.999643334602
0.903,0.999646974045
0.904,0.999650613488
0.905,0.99965425293
0.906,0.999657892373
0.907,0.999661531816
0.908,0.999665171259
0.909,0.999668810702
0.91,0.999672450145
0.911,0.999676089587
0.912,0.99967972903
0.913,0.999683368473
0.914,0.999687007916
0.915,0.999690647359
0.916,0.999694286802
0.917,0.999697926244
0.918,0.999701565687
0.919,0.99970520513
0.92,0.999708844573
0.921,0.999712484016
0.922,0.999716123459
0.923,0.999719762902
0.924,0.999723402344
0.925,0.999727041787
0.926,0.99973068123
0.927,0.999734320673
0.928,0.999737960116
0.929,0.999741599559
0.93,0.999745239001
0.931,0.999748878444
0.932,0.999752517887
0.933,0.99975615733
0.934,0.999759796773
0.935,0.999763436216
0.936,0.999767075658
0.937,0.999770715101
0.938,0.999774354544
0.939,0.999777993987
0.94,0.99978163343
0.941,0.999785272873
0.942,0.999788912315
0.943,0.999792551758
0.944,0.999796191201
0.945,0.999799830644
0.946,0.999803470087
0.947,0.99980710953
0.948,0.999810748972
0.949,0.999814388415
0.95,0.999818027858
0.951,0.999821667301
0.952,0.999825306744
0.953,0.999828946187
0.954,0.999832585629
0.955,0.999836225072
0.956,0.999839864515
0.957,0.999843503958
0.958,0.999847143401
0.959,0.999850782844
0.96,0.999854422287
0.961,0.999858061729
0.962,0.999861701172
0.963,0.999865340615
0.964,0.999868980058
0.965,0.999872619501
0.966,0.999876258944
0.967,0.999879898386
0.968,0.999883537829
0.969,0.999887177272
0.97,0.999890816715
0.971,0.999894456158
0.972,0.999898095601
0.973,0.999901735043
0.974,0.999905374486
0.975,0.999909013929
0.976,0.999912653372
0.977,0.999916292815
0.978,0.999919932258
0.979,0.9999235717
0.98,0.999927211143
0.981,0.999930850586
0.982,0.999934490029
0.983,0.999938129472
0.984,0.999941768915
0.985,0.999945408357
0.986,0.9999490478
0.987,0.999952687243
0.988,0.999956326686
0.989,0.999959966129
0.99,0.999963605572
0.991,0.999967245014
0.992,0.999970884457
0.993,0.9999745239
0.994,0.999978163343
0.995,0.999981802786
0.996,0.999985442229
0.997,0.999989081671
0.998,0.999992721114
0.999,0.999996360557


==> Figures/sample-div/MATRIX_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.465777777778
0.001,0.465777777778
0.002,0.465777777778
0.003,0.465777777778
0.004,0.576333333333
0.005,0.576333333333
0.006,0.576333333333
0.007,0.631033333333
0.008,0.631133333333
0.009,0.631233333333
0.01,0.678666666667
0.011,0.678666666667
0.012,0.678666666667
0.013,0.678666666667
0.014,0.738777777778
0.015,0.738777777778
0.016,0.738777777778
0.017,0.775333333333
0.018,0.775333333333
0.019,0.775333333333
0.02,0.816555555556
0.021,0.816555555556
0.022,0.816555555556
0.023,0.816555555556
0.024,0.842
0.025,0.842
0.026,0.842
0.027,0.871666666667
0.028,0.871666666667
0.029,0.871666666667
0.03,0.893
0.031,0.893000114548
0.032,0.893000229095
0.033,0.893000343643
0.034,0.907778235968
0.035,0.907778350515
0.036,0.907778465063
0.037,0.925223024055
0.038,0.925223138603
0.039,0.92522325315
0.04,0.931890034364
0.041,0.931890148912
0.042,0.931890263459
0.043,0.931890378007
0.044,0.942890492554
0.045,0.942890607102
0.046,0.942890721649
0.047,0.950446391753
0.048,0.9504465063
0.049,0.950446620848
0.05,0.954002290951
0.051,0.954002405498
0.052,0.954002520046
0.053,0.954002634593
0.054,0.95789163803
0.055,0.957891752577
0.056,0.957891867125
0.057,0.960780870561
0.058,0.960780985109
0.059,0.960781099656
0.06,0.963447880871
0.061,0.963447995418
0.062,0.963448109966
0.063,0.963448224513
0.064,0.965781672394
0.065,0.965781786942
0.066,0.965781901489
0.067,0.969226460481
0.068,0.969226575029
0.069,0.969226689576
0.07,0.971560137457
0.071,0.971560252005
0.072,0.971560366552
0.073,0.9715604811
0.074,0.973671706758
0.075,0.973671821306
0.076,0.973671935853
0.077,0.975227605956
0.078,0.975227720504
0.079,0.975227835052
0.08,0.976783505155
0.081,0.976783619702
0.082,0.97678373425
0.083,0.976783848797
0.084,0.977895074456
0.085,0.977895189003
0.086,0.977895303551
0.087,0.978673195876
0.088,0.978673310424
0.089,0.978673424971
0.09,0.979895761741
0.091,0.979895998389
0.092,0.979896235036
0.093,0.979896471684
0.094,0.98078567892
0.095,0.980786038117
0.096,0.980786397313
0.097,0.98178675651
0.098,0.981787115707
0.099,0.981787474903
0.1,0.982343389656
0.101,0.982343748852
0.102,0.982344108049
0.103,0.982344467246
0.104,0.982900381998
0.105,0.982900741195
0.106,0.982901100391
0.107,0.98412372327
0.108,0.984124206844
0.109,0.984124690419
0.11,0.984902951772
0.111,0.984903435346
0.112,0.984903918921
0.113,0.984904402496
0.114,0.985904886071
0.115,0.985905369646
0.116,0.98590585322
0.117,0.987239712057
0.118,0.987240321418
0.119,0.987240930779
0.12,0.987797095696
0.121,0.987797705057
0.122,0.987798314418
0.123,0.987798923779
0.124,0.987910644251
0.125,0.987911253612
0.126,0.987911862972
0.127,0.988579139
0.128,0.988579748361
0.129,0.988580357722
0.13,0.989358744861
0.131,0.989359354222
0.132,0.989359963583
0.133,0.989360572944
0.134,0.989694515638
0.135,0.989695124999
0.136,0.98969573436
0.137,0.989807454832
0.138,0.989808064193
0.139,0.989808673554
0.14,0.989809282915
0.141,0.989809892276
0.142,0.989810501637
0.143,0.989811110998
0.144,0.990033942581
0.145,0.990034551942
0.146,0.990035161303
0.147,0.990591326219
0.148,0.99059193558
0.149,0.990592544941
0.15,0.990815376524
0.151,0.990815985885
0.152,0.990816595246
0.153,0.990817204607
0.154,0.990817813968
0.155,0.990818423329
0.156,0.99081903269
0.157,0.990819642051
0.158,0.990820251412
0.159,0.990820860773
0.16,0.991377025689
0.161,0.99137763505
0.162,0.991378244411
0.163,0.991378853772
0.164,0.991712885001
0.165,0.991713627164
0.166,0.991714369327
0.167,0.99171511149
0.168,0.991715853653
0.169,0.991716595817
0.17,0.991828449091
0.171,0.991829325123
0.172,0.991830201155
0.173,0.991831077186
0.174,0.992054175441
0.175,0.992055051472
0.176,0.992055927504
0.177,0.992279025758
0.178,0.99227990179
0.179,0.992280777822
0.18,0.992503876076
0.181,0.992504752108
0.182,0.99250562814
0.183,0.992506504172
0.184,0.992618491315
0.185,0.992619367347
0.186,0.992620243379
0.187,0.992954589356
0.188,0.992955875224
0.189,0.992957161092
0.19,0.993069558071
0.191,0.993070843939
0.192,0.993072129807
0.193,0.993073415675
0.194,0.993519145987
0.195,0.993520431855
0.196,0.993521717723
0.197,0.993634160806
0.198,0.993635584987
0.199,0.993637009167
0.2,0.994082877792
0.201,0.994084440862
0.202,0.994086003931
0.203,0.994087567001
0.204,0.99408913007
0.205,0.994090693139
0.206,0.994092256209
0.207,0.994204930389
0.208,0.994206493459
0.209,0.994208056528
0.21,0.994320730709
0.211,0.994322434425
0.212,0.994324138142
0.213,0.994325841858
0.214,0.994438750848
0.215,0.994440595807
0.216,0.994442440766
0.217,0.994666507948
0.218,0.994668352907
0.219,0.994670197866
0.22,0.994672042826
0.221,0.994673887785
0.222,0.994675732744
0.223,0.994677577704
0.224,0.994679518037
0.225,0.994681506058
0.226,0.994683494079
0.227,0.994685529993
0.228,0.994687661692
0.229,0.994689793391
0.23,0.994803036201
0.231,0.9948053122
0.232,0.994807588199
0.233,0.994809864198
0.234,0.994923347927
0.235,0.994925768854
0.236,0.99492818978
0.237,0.99526394404
0.238,0.995266364967
0.239,0.995268785894
0.24,0.995382317932
0.241,0.995384738858
0.242,0.995387159785
0.243,0.995389580712
0.244,0.995392099534
0.245,0.995394667303
0.246,0.995397235073
0.247,0.995399802842
0.248,0.995402370612
0.249,0.995404938382
0.25,0.995407506151
0.251,0.995410073921
0.252,0.99541264169
0.253,0.99541520946
0.254,0.995417876436
0.255,0.995420593015
0.256,0.995423309594
0.257,0.995426125824
0.258,0.995429141357
0.259,0.99543215689
0.26,0.995435172423
0.261,0.995438187955
0.262,0.995441203488
0.263,0.995444219021
0.264,0.995447234554
0.265,0.995450250086
0.266,0.995453265619
0.267,0.995567392263
0.268,0.995570407796
0.269,0.995573423329
0.27,0.995687549972
0.271,0.995690565505
0.272,0.995693581038
0.273,0.995696596571
0.274,0.995699612104
0.275,0.995702627636
0.276,0.995705643169
0.277,0.995819769813
0.278,0.995822785346
0.279,0.995825800878
0.28,0.995939927522
0.281,0.995943097376
0.282,0.99594626723
0.283,0.995949437084
0.284,0.99617482916
0.285,0.996177999013
0.286,0.996181168867
0.287,0.996184338721
0.288,0.996187508575
0.289,0.996190678428
0.29,0.996193848282
0.291,0.996197018136
0.292,0.99620018799
0.293,0.996203357843
0.294,0.996206632519
0.295,0.996209959605
0.296,0.996213286692
0.297,0.996327724889
0.298,0.996331051976
0.299,0.996334379062
0.3,0.99644881726
0.301,0.996452144346
0.302,0.996455471433
0.303,0.996458798519
0.304,0.996462125606
0.305,0.996465452692
0.306,0.996468779779
0.307,0.996583217976
0.308,0.996586545063
0.309,0.996589872149
0.31,0.996593199235
0.311,0.996596687353
0.312,0.99660017547
0.313,0.996603663587
0.314,0.996718262815
0.315,0.996721750932
0.316,0.996725239049
0.317,0.996728727166
0.318,0.996732215283
0.319,0.9967357034
0.32,0.996739191517
0.321,0.996742679634
0.322,0.996746167751
0.323,0.996749655868
0.324,0.996864364565
0.325,0.996868016886
0.326,0.996871669207
0.327,0.996875321527
0.328,0.996878973848
0.329,0.996882626169
0.33,0.996886278489
0.331,0.99688993081
0.332,0.996893583131
0.333,0.996897235451
0.334,0.996900887772
0.335,0.996904540093
0.336,0.996908192413
0.337,0.996911844734
0.338,0.996915497055
0.339,0.996919149375
0.34,0.997145023918
0.341,0.997148676239
0.342,0.99715232856
0.343,0.99715598088
0.344,0.997159633201
0.345,0.997163285522
0.346,0.997166937842
0.347,0.997170590163
0.348,0.997174242484
0.349,0.997177894804
0.35,0.997181547125
0.351,0.997185370386
0.352,0.997189193647
0.353,0.997193016907
0.354,0.997196840168
0.355,0.997200663429
0.356,0.99720448669
0.357,0.997208309951
0.358,0.997212133212
0.359,0.997215956472
0.36,0.997219779733
0.361,0.997223602994
0.362,0.997227426255
0.363,0.997231249516
0.364,0.997235072777
0.365,0.997238896037
0.366,0.997242719298
0.367,0.997246542559
0.368,0.99725036582
0.369,0.997254189081
0.37,0.997258012342
0.371,0.997261835602
0.372,0.997265658863
0.373,0.997269482124
0.374,0.997273423588
0.375,0.997277424154
0.376,0.99728142472
0.377,0.997285425286
0.378,0.997289425851
0.379,0.997293426417
0.38,0.997297426983
0.381,0.997301427549
0.382,0.997305428115
0.383,0.99730942868
0.384,0.997313549366
0.385,0.997317730112
0.386,0.997321910858
0.387,0.997326091604
0.388,0.99733027235
0.389,0.997334453096
0.39,0.997338633842
0.391,0.997342996738
0.392,0.997347359633
0.393,0.997351722528
0.394,0.997356085424
0.395,0.997360448319
0.396,0.997364811214
0.397,0.99736917411
0.398,0.997373537005
0.399,0.9973778999
0.4,0.997382262796
0.401,0.997386625691
0.402,0.997390988586
0.403,0.997395351482
0.404,0.997399714377
0.405,0.997404077272
0.406,0.997408440168
0.407,0.997412803063
0.408,0.997417165958
0.409,0.997421528854
0.41,0.997425891749
0.411,0.997430254644
0.412,0.99743461754
0.413,0.997438980435
0.414,0.99744334333
0.415,0.997447706226
0.416,0.997452069121
0.417,0.997456432016
0.418,0.997460794912
0.419,0.997465157807
0.42,0.997469520702
0.421,0.997473883598
0.422,0.997478246493
0.423,0.997482609388
0.424,0.997486972284
0.425,0.997491335179
0.426,0.997495698074
0.427,0.99750006097
0.428,0.997504423865
0.429,0.99750878676
0.43,0.997513149656
0.431,0.997517512551
0.432,0.997521875447
0.433,0.997526238342
0.434,0.997530601237
0.435,0.997534964133
0.436,0.997539327028
0.437,0.997543689923
0.438,0.997548052819
0.439,0.997552415714
0.44,0.997556778609
0.441,0.997561141505
0.442,0.9975655044
0.443,0.997569867295
0.444,0.997574230191
0.445,0.997578593086
0.446,0.997582955981
0.447,0.997587318877
0.448,0.997591681772
0.449,0.997596044667
0.45,0.997600407563
0.451,0.997604770458
0.452,0.997609133353
0.453,0.997613496249
0.454,0.997617859144
0.455,0.997622222039
0.456,0.997626584935
0.457,0.99763094783
0.458,0.997635310725
0.459,0.997639673621
0.46,0.997644036516
0.461,0.997648399411
0.462,0.997652762307
0.463,0.997657125202
0.464,0.997661488097
0.465,0.997665850993
0.466,0.997670213888
0.467,0.997674576783
0.468,0.997678939679
0.469,0.997683302574
0.47,0.997687665469
0.471,0.997692028365
0.472,0.99769639126
0.473,0.997700754155
0.474,0.997705117051
0.475,0.997709479946
0.476,0.997713842841
0.477,0.997718205737
0.478,0.997722568632
0.479,0.997726931528
0.48,0.997731294423
0.481,0.997735657318
0.482,0.997740020214
0.483,0.997744383109
0.484,0.997748746004
0.485,0.9977531089
0.486,0.997757471795
0.487,0.99776183469
0.488,0.997766197586
0.489,0.997770560481
0.49,0.997774923376
0.491,0.997779286272
0.492,0.997783649167
0.493,0.997788012062
0.494,0.997792374958
0.495,0.997796737853
0.496,0.997801100748
0.497,0.997805463644
0.498,0.997809826539
0.499,0.997814189434
0.5,0.99781855233
0.501,0.997822915225
0.502,0.99782727812
0.503,0.997831641016
0.504,0.997836003911
0.505,0.997840366806
0.506,0.997844729702
0.507,0.997849092597
0.508,0.997853455492
0.509,0.997857818388
0.51,0.997862181283
0.511,0.997866544178
0.512,0.997870907074
0.513,0.997875269969
0.514,0.997879632864
0.515,0.99788399576
0.516,0.997888358655
0.517,0.99789272155
0.518,0.997897084446
0.519,0.997901447341
0.52,0.997905810236
0.521,0.997910173132
0.522,0.997914536027
0.523,0.997918898923
0.524,0.997923261818
0.525,0.997927624713
0.526,0.997931987609
0.527,0.997936350504
0.528,0.997940713399
0.529,0.997945076295
0.53,0.99794943919
0.531,0.997953802085
0.532,0.997958164981
0.533,0.997962527876
0.534,0.997966890771
0.535,0.997971253667
0.536,0.997975616562
0.537,0.997979979457
0.538,0.997984342353
0.539,0.997988705248
0.54,0.997993068143
0.541,0.997997431039
0.542,0.998001793934
0.543,0.998006156829
0.544,0.998010519725
0.545,0.99801488262
0.546,0.998019245515
0.547,0.998023608411
0.548,0.998027971306
0.549,0.998032334201
0.55,0.998036697097
0.551,0.998041059992
0.552,0.998045422887
0.553,0.998049785783
0.554,0.998054148678
0.555,0.998058511573
0.556,0.998062874469
0.557,0.998067237364
0.558,0.998071600259
0.559,0.998075963155
0.56,0.99808032605
0.561,0.998084688945
0.562,0.998089051841
0.563,0.998093414736
0.564,0.998097777631
0.565,0.998102140527
0.566,0.998106503422
0.567,0.998110866317
0.568,0.998115229213
0.569,0.998119592108
0.57,0.998123955004
0.571,0.998128317899
0.572,0.998132680794
0.573,0.99813704369
0.574,0.998141406585
0.575,0.99814576948
0.576,0.998150132376
0.577,0.998154495271
0.578,0.998158858166
0.579,0.998163221062
0.58,0.998167583957
0.581,0.998171946852
0.582,0.998176309748
0.583,0.998180672643
0.584,0.998185035538
0.585,0.998189398434
0.586,0.998193761329
0.587,0.998198124224
0.588,0.99820248712
0.589,0.998206850015
0.59,0.99821121291
0.591,0.998215575806
0.592,0.998219938701
0.593,0.998224301596
0.594,0.998228664492
0.595,0.998233027387
0.596,0.998237390282
0.597,0.998241753178
0.598,0.998246116073
0.599,0.998250478968
0.6,0.998254841864
0.601,0.998259204759
0.602,0.998263567654
0.603,0.99826793055
0.604,0.998272293445
0.605,0.99827665634
0.606,0.998281019236
0.607,0.998285382131
0.608,0.998289745026
0.609,0.998294107922
0.61,0.998298470817
0.611,0.998302833712
0.612,0.998307196608
0.613,0.998311559503
0.614,0.998315922399
0.615,0.998320285294
0.616,0.998324648189
0.617,0.998329011085
0.618,0.99833337398
0.619,0.998337736875
0.62,0.998342099771
0.621,0.998346462666
0.622,0.998350825561
0.623,0.998355188457
0.624,0.998359551352
0.625,0.998363914247
0.626,0.998368277143
0.627,0.998372640038
0.628,0.998377002933
0.629,0.998381365829
0.63,0.998385728724
0.631,0.998390091619
0.632,0.998394454515
0.633,0.99839881741
0.634,0.998403180305
0.635,0.998407543201
0.636,0.998411906096
0.637,0.998416268991
0.638,0.998420631887
0.639,0.998424994782
0.64,0.998429357677
0.641,0.998433720573
0.642,0.998438083468
0.643,0.998442446363
0.644,0.998446809259
0.645,0.998451172154
0.646,0.998455535049
0.647,0.998459897945
0.648,0.99846426084
0.649,0.998468623735
0.65,0.998472986631
0.651,0.998477349526
0.652,0.998481712421
0.653,0.998486075317
0.654,0.998490438212
0.655,0.998494801107
0.656,0.998499164003
0.657,0.998503526898
0.658,0.998507889793
0.659,0.998512252689
0.66,0.998516615584
0.661,0.99852097848
0.662,0.998525341375
0.663,0.99852970427
0.664,0.998534067166
0.665,0.998538430061
0.666,0.998542792956
0.667,0.998547155852
0.668,0.998551518747
0.669,0.998555881642
0.67,0.998560244538
0.671,0.998564607433
0.672,0.998568970328
0.673,0.998573333224
0.674,0.998577696119
0.675,0.998582059014
0.676,0.99858642191
0.677,0.998590784805
0.678,0.9985951477
0.679,0.998599510596
0.68,0.998603873491
0.681,0.998608236386
0.682,0.998612599282
0.683,0.998616962177
0.684,0.998621325072
0.685,0.998625687968
0.686,0.998630050863
0.687,0.998634413758
0.688,0.998638776654
0.689,0.998643139549
0.69,0.998647502444
0.691,0.99865186534
0.692,0.998656228235
0.693,0.99866059113
0.694,0.998664954026
0.695,0.998669316921
0.696,0.998673679816
0.697,0.998678042712
0.698,0.998682405607
0.699,0.998686768502
0.7,0.998691131398
0.701,0.998695494293
0.702,0.998699857188
0.703,0.998704220084
0.704,0.998708582979
0.705,0.998712945875
0.706,0.99871730877
0.707,0.998721671665
0.708,0.998726034561
0.709,0.998730397456
0.71,0.998734760351
0.711,0.998739123247
0.712,0.998743486142
0.713,0.998747849037
0.714,0.998752211933
0.715,0.998756574828
0.716,0.998760937723
0.717,0.998765300619
0.718,0.998769663514
0.719,0.998774026409
0.72,0.998778389305
0.721,0.9987827522
0.722,0.998787115095
0.723,0.998791477991
0.724,0.998795840886
0.725,0.998800203781
0.726,0.998804566677
0.727,0.998808929572
0.728,0.998813292467
0.729,0.998817655363
0.73,0.998822018258
0.731,0.998826381153
0.732,0.998830744049
0.733,0.998835106944
0.734,0.998839469839
0.735,0.998843832735
0.736,0.99884819563
0.737,0.998852558525
0.738,0.998856921421
0.739,0.998861284316
0.74,0.998865647211
0.741,0.998870010107
0.742,0.998874373002
0.743,0.998878735897
0.744,0.998883098793
0.745,0.998887461688
0.746,0.998891824583
0.747,0.998896187479
0.748,0.998900550374
0.749,0.998904913269
0.75,0.998909276165
0.751,0.99891363906
0.752,0.998918001956
0.753,0.998922364851
0.754,0.998926727746
0.755,0.998931090642
0.756,0.998935453537
0.757,0.998939816432
0.758,0.998944179328
0.759,0.998948542223
0.76,0.998952905118
0.761,0.998957268014
0.762,0.998961630909
0.763,0.998965993804
0.764,0.9989703567
0.765,0.998974719595
0.766,0.99897908249
0.767,0.998983445386
0.768,0.998987808281
0.769,0.998992171176
0.77,0.998996534072
0.771,0.999000896967
0.772,0.999005259862
0.773,0.999009622758
0.774,0.999013985653
0.775,0.999018348548
0.776,0.999022711444
0.777,0.999027074339
0.778,0.999031437234
0.779,0.99903580013
0.78,0.999040163025
0.781,0.99904452592
0.782,0.999048888816
0.783,0.999053251711
0.784,0.999057614606
0.785,0.999061977502
0.786,0.999066340397
0.787,0.999070703292
0.788,0.999075066188
0.789,0.999079429083
0.79,0.999083791978
0.791,0.999088154874
0.792,0.999092517769
0.793,0.999096880664
0.794,0.99910124356
0.795,0.999105606455
0.796,0.999109969351
0.797,0.999114332246
0.798,0.999118695141
0.799,0.999123058037
0.8,0.999127420932
0.801,0.999131783827
0.802,0.999136146723
0.803,0.999140509618
0.804,0.999144872513
0.805,0.999149235409
0.806,0.999153598304
0.807,0.999157961199
0.808,0.999162324095
0.809,0.99916668699
0.81,0.999171049885
0.811,0.999175412781
0.812,0.999179775676
0.813,0.999184138571
0.814,0.999188501467
0.815,0.999192864362
0.816,0.999197227257
0.817,0.999201590153
0.818,0.999205953048
0.819,0.999210315943
0.82,0.999214678839
0.821,0.999219041734
0.822,0.999223404629
0.823,0.999227767525
0.824,0.99923213042
0.825,0.999236493315
0.826,0.999240856211
0.827,0.999245219106
0.828,0.999249582001
0.829,0.999253944897
0.83,0.999258307792
0.831,0.999262670687
0.832,0.999267033583
0.833,0.999271396478
0.834,0.999275759373
0.835,0.999280122269
0.836,0.999284485164
0.837,0.999288848059
0.838,0.999293210955
0.839,0.99929757385
0.84,0.999301936745
0.841,0.999306299641
0.842,0.999310662536
0.843,0.999315025432
0.844,0.999319388327
0.845,0.999323751222
0.846,0.999328114118
0.847,0.999332477013
0.848,0.999336839908
0.849,0.999341202804
0.85,0.999345565699
0.851,0.999349928594
0.852,0.99935429149
0.853,0.999358654385
0.854,0.99936301728
0.855,0.999367380176
0.856,0.999371743071
0.857,0.999376105966
0.858,0.999380468862
0.859,0.999384831757
0.86,0.999389194652
0.861,0.999393557548
0.862,0.999397920443
0.863,0.999402283338
0.864,0.999406646234
0.865,0.999411009129
0.866,0.999415372024
0.867,0.99941973492
0.868,0.999424097815
0.869,0.99942846071
0.87,0.999432823606
0.871,0.999437186501
0.872,0.999441549396
0.873,0.999445912292
0.874,0.999450275187
0.875,0.999454638082
0.876,0.999459000978
0.877,0.999463363873
0.878,0.999467726768
0.879,0.999472089664
0.88,0.999476452559
0.881,0.999480815454
0.882,0.99948517835
0.883,0.999489541245
0.884,0.99949390414
0.885,0.999498267036
0.886,0.999502629931
0.887,0.999506992827
0.888,0.999511355722
0.889,0.999515718617
0.89,0.999520081513
0.891,0.999524444408
0.892,0.999528807303
0.893,0.999533170199
0.894,0.999537533094
0.895,0.999541895989
0.896,0.999546258885
0.897,0.99955062178
0.898,0.999554984675
0.899,0.999559347571
0.9,0.999563710466
0.901,0.999568073361
0.902,0.999572436257
0.903,0.999576799152
0.904,0.999581162047
0.905,0.999585524943
0.906,0.999589887838
0.907,0.999594250733
0.908,0.999598613629
0.909,0.999602976524
0.91,0.999607339419
0.911,0.999611702315
0.912,0.99961606521
0.913,0.999620428105
0.914,0.999624791001
0.915,0.999629153896
0.916,0.999633516791
0.917,0.999637879687
0.918,0.999642242582
0.919,0.999646605477
0.92,0.999650968373
0.921,0.999655331268
0.922,0.999659694163
0.923,0.999664057059
0.924,0.999668419954
0.925,0.999672782849
0.926,0.999677145745
0.927,0.99968150864
0.928,0.999685871535
0.929,0.999690234431
0.93,0.999694597326
0.931,0.999698960221
0.932,0.999703323117
0.933,0.999707686012
0.934,0.999712048908
0.935,0.999716411803
0.936,0.999720774698
0.937,0.999725137594
0.938,0.999729500489
0.939,0.999733863384
0.94,0.99973822628
0.941,0.999742589175
0.942,0.99974695207
0.943,0.999751314966
0.944,0.999755677861
0.945,0.999760040756
0.946,0.999764403652
0.947,0.999768766547
0.948,0.999773129442
0.949,0.999777492338
0.95,0.999781855233
0.951,0.999786218128
0.952,0.999790581024
0.953,0.999794943919
0.954,0.999799306814
0.955,0.99980366971
0.956,0.999808032605
0.957,0.9998123955
0.958,0.999816758396
0.959,0.999821121291
0.96,0.999825484186
0.961,0.999829847082
0.962,0.999834209977
0.963,0.999838572872
0.964,0.999842935768
0.965,0.999847298663
0.966,0.999851661558
0.967,0.999856024454
0.968,0.999860387349
0.969,0.999864750244
0.97,0.99986911314
0.971,0.999873476035
0.972,0.99987783893
0.973,0.999882201826
0.974,0.999886564721
0.975,0.999890927616
0.976,0.999895290512
0.977,0.999899653407
0.978,0.999904016303
0.979,0.999908379198
0.98,0.999912742093
0.981,0.999917104989
0.982,0.999921467884
0.983,0.999925830779
0.984,0.999930193675
0.985,0.99993455657
0.986,0.999938919465
0.987,0.999943282361
0.988,0.999947645256
0.989,0.999952008151
0.99,0.999956371047
0.991,0.999960733942
0.992,0.999965096837
0.993,0.999969459733
0.994,0.999973822628
0.995,0.999978185523
0.996,0.999982548419
0.997,0.999986911314
0.998,0.999991274209
0.999,0.999995637105


==> Figures/sample1/COMPRESS_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.400666666667
0.001,0.457558333333
0.002,0.51445
0.003,0.571341666667
0.004,0.682831481481
0.005,0.691287037037
0.006,0.699742592593
0.007,0.716590740741
0.008,0.720557407407
0.009,0.724524074074
0.01,0.751712962963
0.011,0.755146296296
0.012,0.75857962963
0.013,0.762012962963
0.014,0.792495925926
0.015,0.796003703704
0.016,0.799511481481
0.017,0.812073888889
0.018,0.816078888889
0.019,0.820083888889
0.02,0.8302
0.021,0.832438333333
0.022,0.834676666667
0.023,0.836915
0.024,0.848151481481
0.025,0.851053703704
0.026,0.853955925926
0.027,0.864394259259
0.028,0.866571481481
0.029,0.868748703704
0.03,0.874259259259
0.031,0.876963148148
0.032,0.879667037037
0.033,0.882370925926
0.034,0.892028518519
0.035,0.894662962963
0.036,0.897297407407
0.037,0.908898121693
0.038,0.911098042328
0.039,0.913297962963
0.04,0.919608994709
0.041,0.921008915344
0.042,0.922408835979
0.043,0.923808756614
0.044,0.930060529101
0.045,0.932071560847
0.046,0.934082592593
0.047,0.943708253968
0.048,0.944896507937
0.049,0.946084761905
0.05,0.948828571429
0.051,0.949691825397
0.052,0.950555079365
0.053,0.951418333333
0.054,0.953614920635
0.055,0.954311507937
0.056,0.955008095238
0.057,0.960941719577
0.058,0.961682751323
0.059,0.962423783069
0.06,0.963387037037
0.061,0.963804259259
0.062,0.964221481481
0.063,0.964638703704
0.064,0.966705406445
0.065,0.96693018278
0.066,0.967154959115
0.067,0.968289365079
0.068,0.968576363636
0.069,0.968863362193
0.07,0.970039249639
0.071,0.970431803752
0.072,0.970824357864
0.073,0.971216911977
0.074,0.971939095719
0.075,0.972159427609
0.076,0.9723797595
0.077,0.972967263107
0.078,0.973289110149
0.079,0.973610957191
0.08,0.974710582011
0.081,0.974985850105
0.082,0.9752611182
0.083,0.975536386294
0.084,0.976010913648
0.085,0.976251737298
0.086,0.976492560948
0.087,0.976933666785
0.088,0.977108670329
0.089,0.977283673873
0.09,0.978125344084
0.091,0.978284606888
0.092,0.978443869691
0.093,0.978603132495
0.094,0.979197580483
0.095,0.979342954398
0.096,0.979488328312
0.097,0.979992696936
0.098,0.980215054978
0.099,0.980437413019
0.1,0.980659771061
0.101,0.980862432133
0.102,0.981065093204
0.103,0.981267754276
0.104,0.981526552914
0.105,0.981646753669
0.106,0.981766954423
0.107,0.982211229252
0.108,0.982303652228
0.109,0.982396075205
0.11,0.982488498181
0.111,0.982536476714
0.112,0.982584455246
0.113,0.982632433778
0.114,0.982784116014
0.115,0.982987650102
0.116,0.983191184189
0.117,0.983373483709
0.118,0.983513314093
0.119,0.983653144477
0.12,0.983904085973
0.121,0.984069895193
0.122,0.984235704413
0.123,0.984401513633
0.124,0.984971026556
0.125,0.985075724665
0.126,0.985180422774
0.127,0.985298524763
0.128,0.985443434512
0.129,0.985588344261
0.13,0.985844365122
0.131,0.985939274871
0.132,0.98603418462
0.133,0.986129094369
0.134,0.986304744859
0.135,0.986354099052
0.136,0.986403453246
0.137,0.986460671017
0.138,0.986533615944
0.139,0.986606560872
0.14,0.986679505799
0.141,0.986719117393
0.142,0.986758728986
0.143,0.98679834058
0.144,0.986866412213
0.145,0.986948713865
0.146,0.987031015518
0.147,0.98711331717
0.148,0.987195618822
0.149,0.987277920475
0.15,0.987360222127
0.151,0.987375857113
0.152,0.987391492098
0.153,0.987407127084
0.154,0.987415354662
0.155,0.987419878537
0.156,0.987424402411
0.157,0.987428926286
0.158,0.98743345016
0.159,0.987437974035
0.16,0.987442497909
0.161,0.987447021784
0.162,0.987451545658
0.163,0.987456069533
0.164,0.987460593407
0.165,0.987465117282
0.166,0.987469641156
0.167,0.987474165031
0.168,0.987478688905
0.169,0.98748321278
0.17,0.987487736654
0.171,0.987492260529
0.172,0.987496784403
0.173,0.987501308278
0.174,0.987521387708
0.175,0.987549244916
0.176,0.987577102124
0.177,0.987604959332
0.178,0.987632816539
0.179,0.987660673747
0.18,0.987688530955
0.181,0.987718027507
0.182,0.987747524059
0.183,0.987777020612
0.184,0.987829850497
0.185,0.987894347049
0.186,0.987958843601
0.187,0.988006673487
0.188,0.988021170039
0.189,0.988035666591
0.19,0.988050163143
0.191,0.988074659695
0.192,0.988099156247
0.193,0.988123652799
0.194,0.988148149352
0.195,0.988172645904
0.196,0.988197142456
0.197,0.988218305675
0.198,0.988232802227
0.199,0.988247298779
0.2,0.988261795331
0.201,0.988279128762
0.202,0.988296462194
0.203,0.988313795626
0.204,0.988331129057
0.205,0.988348462489
0.206,0.98836579592
0.207,0.988394769563
0.208,0.98844702363
0.209,0.988499277696
0.21,0.988551531763
0.211,0.988578785829
0.212,0.988606039896
0.213,0.988633293962
0.214,0.988656103584
0.215,0.988676690984
0.216,0.988697278384
0.217,0.988717865784
0.218,0.988738453184
0.219,0.988759040583
0.22,0.988779627983
0.221,0.988851326494
0.222,0.988923025005
0.223,0.988994723516
0.224,0.989083004518
0.225,0.989179576767
0.226,0.989276149015
0.227,0.989361610152
0.228,0.989424849067
0.229,0.989488087982
0.23,0.989551326897
0.231,0.989581232479
0.232,0.98961113806
0.233,0.989641043642
0.234,0.989659934731
0.235,0.989673318573
0.236,0.989686702416
0.237,0.989699715888
0.238,0.989711988619
0.239,0.989724261351
0.24,0.989736534082
0.241,0.989757871141
0.242,0.9897792082
0.243,0.989800545259
0.244,0.989822176003
0.245,0.989843953591
0.246,0.989865731178
0.247,0.989888815955
0.248,0.989914515111
0.249,0.989940214268
0.25,0.989965913424
0.251,0.989989945913
0.252,0.990013978403
0.253,0.990038010892
0.254,0.990056487826
0.255,0.990072186982
0.256,0.990087886138
0.257,0.99010382684
0.258,0.990120250634
0.259,0.990136674428
0.26,0.990153098222
0.261,0.990181596285
0.262,0.990210094348
0.263,0.990238592411
0.264,0.990289312697
0.265,0.990351144093
0.266,0.99041297549
0.267,0.991030362442
0.268,0.991092193838
0.269,0.991154025235
0.27,0.991215856632
0.271,0.991231021361
0.272,0.991246186091
0.273,0.991261350821
0.274,0.991499821784
0.275,0.99151661253
0.276,0.991533403276
0.277,0.991549664922
0.278,0.991564868366
0.279,0.991580071811
0.28,0.991595275256
0.281,0.991611553969
0.282,0.991627832682
0.283,0.991644111396
0.284,0.991660390109
0.285,0.991676668822
0.286,0.991692947536
0.287,0.991709226249
0.288,0.991725504962
0.289,0.991741783676
0.29,0.991758062389
0.291,0.991774341102
0.292,0.991790619816
0.293,0.991806898529
0.294,0.991834982798
0.295,0.991868969845
0.296,0.991902956891
0.297,0.991936943938
0.298,0.991970930985
0.299,0.992004918032
0.3,0.992038905078
0.301,0.992056225458
0.302,0.992073545838
0.303,0.992090866218
0.304,0.992104646293
0.305,0.992116656216
0.306,0.992128666138
0.307,0.992140676061
0.308,0.992152685983
0.309,0.992164695906
0.31,0.992176705828
0.311,0.992222049084
0.312,0.99226739234
0.313,0.992312735596
0.314,0.99233585663
0.315,0.992347866552
0.316,0.992359876475
0.317,0.992371886397
0.318,0.99238389632
0.319,0.992395906242
0.32,0.992407916165
0.321,0.992419926087
0.322,0.99243193601
0.323,0.992443945932
0.324,0.992455955855
0.325,0.992467965777
0.326,0.9924799757
0.327,0.992503096733
0.328,0.992548439989
0.329,0.992593783245
0.33,0.992639126501
0.331,0.992651136423
0.332,0.992663146346
0.333,0.992675156268
0.334,0.992687766791
0.335,0.992700677615
0.336,0.992713588438
0.337,0.992726800792
0.338,0.992740616207
0.339,0.992754431621
0.34,0.992768247036
0.341,0.992782062451
0.342,0.992795877865
0.343,0.99280969328
0.344,0.992823508695
0.345,0.992837324109
0.346,0.992851139524
0.347,0.992865255239
0.348,0.992879971554
0.349,0.99289468787
0.35,0.993020515297
0.351,0.993035231612
0.352,0.993049947928
0.353,0.993064664243
0.354,0.993079380559
0.355,0.993094096874
0.356,0.99310881319
0.357,0.99312269902
0.358,0.993134923879
0.359,0.993147148738
0.36,0.993159373598
0.361,0.993171598457
0.362,0.993183823316
0.363,0.993196048175
0.364,0.993208505728
0.365,0.993221079627
0.366,0.993233653527
0.367,0.993251782982
0.368,0.993281023548
0.369,0.993310264114
0.37,0.99333950468
0.371,0.993385411913
0.372,0.993431319145
0.373,0.993477226378
0.374,0.993512258906
0.375,0.993541854082
0.376,0.993571449258
0.377,0.993595488879
0.378,0.993608417388
0.379,0.993621345897
0.38,0.993634274407
0.381,0.993647202916
0.382,0.993660131425
0.383,0.993673059935
0.384,0.993684418942
0.385,0.993694993199
0.386,0.993705567455
0.387,0.993716322871
0.388,0.993727440606
0.389,0.993738558341
0.39,0.993749676076
0.391,0.993767460477
0.392,0.993785244879
0.393,0.99380302928
0.394,0.993820935782
0.395,0.993838903334
0.396,0.993856870886
0.397,0.993874628822
0.398,0.993891967528
0.399,0.993909306233
0.4,0.99403775605
0.401,0.994060719756
0.402,0.994083683461
0.403,0.994106647167
0.404,0.994129610873
0.405,0.994152574578
0.406,0.994175538284
0.407,0.994196404611
0.408,0.994213076182
0.409,0.994229747753
0.41,0.994246419324
0.411,0.994260928564
0.412,0.994275437805
0.413,0.994289947046
0.414,0.994304456287
0.415,0.994318965528
0.416,0.994333474768
0.417,0.994345761787
0.418,0.994353604361
0.419,0.994361446935
0.42,0.994369289509
0.421,0.994377132083
0.422,0.994384974657
0.423,0.994392817232
0.424,0.994401045162
0.425,0.994409465771
0.426,0.99441788638
0.427,0.994426436188
0.428,0.994435244393
0.429,0.994444052599
0.43,0.994452860805
0.431,0.99446166901
0.432,0.994470477216
0.433,0.994479285422
0.434,0.994488224346
0.435,0.994497228631
0.436,0.994506232915
0.437,0.994515237199
0.438,0.994524241483
0.439,0.994533245767
0.44,0.994542250051
0.441,0.994552047986
0.442,0.994561845921
0.443,0.994571643856
0.444,0.994581441791
0.445,0.994591239726
0.446,0.994601037661
0.447,0.994610835596
0.448,0.994620633531
0.449,0.994630431466
0.45,0.9946402294
0.451,0.994650027335
0.452,0.99465982527
0.453,0.994669623205
0.454,0.99467942114
0.455,0.994689219075
0.456,0.99469901701
0.457,0.994708514645
0.458,0.994717411679
0.459,0.994726308713
0.46,0.994735205747
0.461,0.994744514303
0.462,0.99475382286
0.463,0.994763131417
0.464,0.994772578
0.465,0.994782093596
0.466,0.994791609192
0.467,0.994801124788
0.468,0.994810640384
0.469,0.99482015598
0.47,0.994829671576
0.471,0.994838286271
0.472,0.994846900966
0.473,0.994855515661
0.474,0.994864130356
0.475,0.994872745051
0.476,0.994881359746
0.477,0.994889974441
0.478,0.994898589136
0.479,0.994907203831
0.48,0.994915818527
0.481,0.994924433222
0.482,0.994933047917
0.483,0.994941662612
0.484,0.994950277307
0.485,0.994958892002
0.486,0.994967506697
0.487,0.994976121392
0.488,0.994984736087
0.489,0.994993350782
0.49,0.995001965477
0.491,0.995010798037
0.492,0.995019630597
0.493,0.995028463158
0.494,0.995037295718
0.495,0.995046128278
0.496,0.995054960838
0.497,0.995064014148
0.498,0.99507350896
0.499,0.995083003771
0.5,0.995092498583
0.501,0.995101993395
0.502,0.995111488207
0.503,0.995120983018
0.504,0.99513047783
0.505,0.995139972642
0.506,0.995149467453
0.507,0.995159112415
0.508,0.995169057677
0.509,0.995179002939
0.51,0.995188948201
0.511,0.995199120221
0.512,0.99520929224
0.513,0.99521946426
0.514,0.995229636279
0.515,0.995239808299
0.516,0.995249980318
0.517,0.995260152338
0.518,0.995270324357
0.519,0.995280496377
0.52,0.995290668396
0.521,0.995301303379
0.522,0.995311938361
0.523,0.995322573344
0.524,0.995333208326
0.525,0.995343843309
0.526,0.995354478291
0.527,0.995365113274
0.528,0.995375748256
0.529,0.995386383238
0.53,0.995397018221
0.531,0.995407653203
0.532,0.995418288186
0.533,0.995428923168
0.534,0.995439558151
0.535,0.995450193133
0.536,0.995460828116
0.537,0.995471463098
0.538,0.995482098081
0.539,0.995492733063
0.54,0.995503368046
0.541,0.995514003028
0.542,0.99552463801
0.543,0.995535272993
0.544,0.995545907975
0.545,0.995556542958
0.546,0.99556717794
0.547,0.995577812923
0.548,0.995588447905
0.549,0.995599082888
0.55,0.99560971787
0.551,0.995620352853
0.552,0.995630987835
0.553,0.995641622817
0.554,0.9956522578
0.555,0.995662892782
0.556,0.995673527765
0.557,0.995684162747
0.558,0.99569479773
0.559,0.995705432712
0.56,0.995716067695
0.561,0.995726702677
0.562,0.99573733766
0.563,0.995747972642
0.564,0.995758607625
0.565,0.995769242607
0.566,0.995779877589
0.567,0.995790512572
0.568,0.995801147554
0.569,0.995811782537
0.57,0.995822417519
0.571,0.995833052502
0.572,0.995843687484
0.573,0.995854322467
0.574,0.995864957449
0.575,0.995875592432
0.576,0.995886227414
0.577,0.995896862396
0.578,0.995907497379
0.579,0.995918132361
0.58,0.995928767344
0.581,0.995939402326
0.582,0.995950037309
0.583,0.995960672291
0.584,0.995971307274
0.585,0.995981942256
0.586,0.995992577239
0.587,0.996003212221
0.588,0.996013847203
0.589,0.996024482186
0.59,0.996035117168
0.591,0.996045752151
0.592,0.996056387133
0.593,0.996067022116
0.594,0.996077657098
0.595,0.996088292081
0.596,0.996098927063
0.597,0.996109562046
0.598,0.996120197028
0.599,0.996130832011
0.6,0.996141466993
0.601,0.996152101975
0.602,0.996162736958
0.603,0.99617337194
0.604,0.996184006923
0.605,0.996194641905
0.606,0.996205276888
0.607,0.99621591187
0.608,0.996226546853
0.609,0.996237181835
0.61,0.996247816818
0.611,0.9962584518
0.612,0.996269086782
0.613,0.996279721765
0.614,0.996290356747
0.615,0.99630099173
0.616,0.996311626712
0.617,0.996322261695
0.618,0.996332896677
0.619,0.99634353166
0.62,0.996354166642
0.621,0.996364801625
0.622,0.996375436607
0.623,0.99638607159
0.624,0.996396706572
0.625,0.996407341554
0.626,0.996417976537
0.627,0.996428611519
0.628,0.996439246502
0.629,0.996449881484
0.63,0.996460516467
0.631,0.996471151449
0.632,0.996481786432
0.633,0.996492421414
0.634,0.996503056397
0.635,0.996513691379
0.636,0.996524326361
0.637,0.996534961344
0.638,0.996545596326
0.639,0.996556231309
0.64,0.996566866291
0.641,0.996577501274
0.642,0.996588136256
0.643,0.996598771239
0.644,0.996609406221
0.645,0.996620041204
0.646,0.996630676186
0.647,0.996640938093
0.648,0.996650453849
0.649,0.996659969605
0.65,0.996669485361
0.651,0.996679001117
0.652,0.996688516874
0.653,0.99669803263
0.654,0.996707548386
0.655,0.996717064142
0.656,0.996726579898
0.657,0.996736095654
0.658,0.99674561141
0.659,0.996755127166
0.66,0.996764642922
0.661,0.996774158679
0.662,0.996783674435
0.663,0.996793190191
0.664,0.996802705947
0.665,0.996812221703
0.666,0.996821737459
0.667,0.996831253215
0.668,0.996840768971
0.669,0.996850284727
0.67,0.996859800484
0.671,0.99686931624
0.672,0.996878831996
0.673,0.996888347752
0.674,0.996897863508
0.675,0.996907379264
0.676,0.99691689502
0.677,0.996926410776
0.678,0.996935926532
0.679,0.996945442289
0.68,0.996954958045
0.681,0.996964473801
0.682,0.996973989557
0.683,0.996983505313
0.684,0.996993021069
0.685,0.997002536825
0.686,0.997012052581
0.687,0.997021568337
0.688,0.997031084094
0.689,0.99704059985
0.69,0.997050115606
0.691,0.997059631362
0.692,0.997069147118
0.693,0.997078662874
0.694,0.99708817863
0.695,0.997097694386
0.696,0.997107210142
0.697,0.997116725899
0.698,0.997126241655
0.699,0.997135757411
0.7,0.997145273167
0.701,0.997154788923
0.702,0.997164304679
0.703,0.997173820435
0.704,0.997183336191
0.705,0.997192851947
0.706,0.997202367704
0.707,0.99721188346
0.708,0.997221399216
0.709,0.997230914972
0.71,0.997240430728
0.711,0.997249946484
0.712,0.99725946224
0.713,0.997268977996
0.714,0.997278493752
0.715,0.997288009509
0.716,0.997297525265
0.717,0.997307041021
0.718,0.997316556777
0.719,0.997326072533
0.72,0.997335588289
0.721,0.997345104045
0.722,0.997354619801
0.723,0.997364135557
0.724,0.997373651314
0.725,0.99738316707
0.726,0.997392682826
0.727,0.997402198582
0.728,0.997411714338
0.729,0.997421230094
0.73,0.99743074585
0.731,0.997440261606
0.732,0.997449777362
0.733,0.997459293119
0.734,0.997468808875
0.735,0.997478324631
0.736,0.997487840387
0.737,0.997497356143
0.738,0.997506871899
0.739,0.997516387655
0.74,0.997525903411
0.741,0.997535419167
0.742,0.997544934924
0.743,0.99755445068
0.744,0.997563966436
0.745,0.997573482192
0.746,0.997582997948
0.747,0.997592513704
0.748,0.99760202946
0.749,0.997611545216
0.75,0.997621060972
0.751,0.997630576729
0.752,0.997640092485
0.753,0.997649608241
0.754,0.997659123997
0.755,0.997668639753
0.756,0.997678155509
0.757,0.997687671265
0.758,0.997697187021
0.759,0.997706702777
0.76,0.997716218534
0.761,0.99772573429
0.762,0.997735250046
0.763,0.997744765802
0.764,0.997754281558
0.765,0.997763797314
0.766,0.99777331307
0.767,0.997782828826
0.768,0.997792344582
0.769,0.997801860339
0.77,0.997811376095
0.771,0.997820891851
0.772,0.997830407607
0.773,0.997839923363
0.774,0.997849439119
0.775,0.997858954875
0.776,0.997868470631
0.777,0.997877986387
0.778,0.997887502144
0.779,0.9978970179
0.78,0.997906533656
0.781,0.997916049412
0.782,0.997925565168
0.783,0.997935080924
0.784,0.99794459668
0.785,0.997954112436
0.786,0.997963628192
0.787,0.997973143948
0.788,0.997982659705
0.789,0.997992175461
0.79,0.998001691217
0.791,0.998011206973
0.792,0.998020722729
0.793,0.998030238485
0.794,0.998039754241
0.795,0.998049269997
0.796,0.998058785753
0.797,0.99806830151
0.798,0.998077817266
0.799,0.998087333022
0.8,0.998096848778
0.801,0.998106364534
0.802,0.99811588029
0.803,0.998125396046
0.804,0.998134911802
0.805,0.998144427558
0.806,0.998153943315
0.807,0.998163459071
0.808,0.998172974827
0.809,0.998182490583
0.81,0.998192006339
0.811,0.998201522095
0.812,0.998211037851
0.813,0.998220553607
0.814,0.998230069363
0.815,0.99823958512
0.816,0.998249100876
0.817,0.998258616632
0.818,0.998268132388
0.819,0.998277648144
0.82,0.9982871639
0.821,0.998296679656
0.822,0.998306195412
0.823,0.998315711168
0.824,0.998325226925
0.825,0.998334742681
0.826,0.998344258437
0.827,0.998353774193
0.828,0.998363289949
0.829,0.998372805705
0.83,0.998382321461
0.831,0.998391837217
0.832,0.998401352973
0.833,0.99841086873
0.834,0.998420384486
0.835,0.998429900242
0.836,0.998439415998
0.837,0.998448931754
0.838,0.99845844751
0.839,0.998467963266
0.84,0.998477479022
0.841,0.998486994778
0.842,0.998496510535
0.843,0.998506026291
0.844,0.998515542047
0.845,0.998525057803
0.846,0.998534573559
0.847,0.998544089315
0.848,0.998553605071
0.849,0.998563120827
0.85,0.998572636583
0.851,0.99858215234
0.852,0.998591668096
0.853,0.998601183852
0.854,0.998610699608
0.855,0.998620215364
0.856,0.99862973112
0.857,0.998639246876
0.858,0.998648762632
0.859,0.998658278388
0.86,0.998667794145
0.861,0.998677309901
0.862,0.998686825657
0.863,0.998696341413
0.864,0.998705857169
0.865,0.998715372925
0.866,0.998724888681
0.867,0.998734404437
0.868,0.998743920193
0.869,0.99875343595
0.87,0.998762951706
0.871,0.998772467462
0.872,0.998781983218
0.873,0.998791498974
0.874,0.99880101473
0.875,0.998810530486
0.876,0.998820046242
0.877,0.998829561998
0.878,0.998839077755
0.879,0.998848593511
0.88,0.998858109267
0.881,0.998867625023
0.882,0.998877140779
0.883,0.998886656535
0.884,0.998896172291
0.885,0.998905688047
0.886,0.998915203803
0.887,0.99892471956
0.888,0.998934235316
0.889,0.998943751072
0.89,0.998953266828
0.891,0.998962782584
0.892,0.99897229834
0.893,0.998981814096
0.894,0.998991329852
0.895,0.999000845608
0.896,0.999010361365
0.897,0.999019877121
0.898,0.999029392877
0.899,0.999038908633
0.9,0.999048424389
0.901,0.999057940145
0.902,0.999067455901
0.903,0.999076971657
0.904,0.999086487413
0.905,0.99909600317
0.906,0.999105518926
0.907,0.999115034682
0.908,0.999124550438
0.909,0.999134066194
0.91,0.99914358195
0.911,0.999153097706
0.912,0.999162613462
0.913,0.999172129218
0.914,0.999181644975
0.915,0.999191160731
0.916,0.999200676487
0.917,0.999210192243
0.918,0.999219707999
0.919,0.999229223755
0.92,0.999238739511
0.921,0.999248255267
0.922,0.999257771023
0.923,0.99926728678
0.924,0.999276802536
0.925,0.999286318292
0.926,0.999295834048
0.927,0.999305349804
0.928,0.99931486556
0.929,0.999324381316
0.93,0.999333897072
0.931,0.999343412828
0.932,0.999352928584
0.933,0.999362444341
0.934,0.999371960097
0.935,0.999381475853
0.936,0.999390991609
0.937,0.999400507365
0.938,0.999410023121
0.939,0.999419538877
0.94,0.999429054633
0.941,0.999438570389
0.942,0.999448086146
0.943,0.999457601902
0.944,0.999467117658
0.945,0.999476633414
0.946,0.99948614917
0.947,0.999495664926
0.948,0.999505180682
0.949,0.999514696438
0.95,0.999524212194
0.951,0.999533727951
0.952,0.999543243707
0.953,0.999552759463
0.954,0.999562275219
0.955,0.999571790975
0.956,0.999581306731
0.957,0.999590822487
0.958,0.999600338243
0.959,0.999609853999
0.96,0.999619369756
0.961,0.999628885512
0.962,0.999638401268
0.963,0.999647917024
0.964,0.99965743278
0.965,0.999666948536
0.966,0.999676464292
0.967,0.999685980048
0.968,0.999695495804
0.969,0.999705011561
0.97,0.999714527317
0.971,0.999724043073
0.972,0.999733558829
0.973,0.999743074585
0.974,0.999752590341
0.975,0.999762106097
0.976,0.999771621853
0.977,0.999781137609
0.978,0.999790653366
0.979,0.999800169122
0.98,0.999809684878
0.981,0.999819200634
0.982,0.99982871639
0.983,0.999838232146
0.984,0.999847747902
0.985,0.999857263658
0.986,0.999866779414
0.987,0.999876295171
0.988,0.999885810927
0.989,0.999895326683
0.99,0.999904842439
0.991,0.999914358195
0.992,0.999923873951
0.993,0.999933389707
0.994,0.999942905463
0.995,0.999952421219
0.996,0.999961936976
0.997,0.999971452732
0.998,0.999980968488
0.999,0.999990484244


==> Figures/sample1/MATRIX_COMPRESS_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.834888888889
0.001,0.834888888889
0.002,0.834888888889
0.003,0.834888888889
0.004,0.880111111111
0.005,0.880111111111
0.006,0.880111111111
0.007,0.908555555556
0.008,0.908555555556
0.009,0.908555555556
0.01,0.931
0.011,0.931
0.012,0.931
0.013,0.931
0.014,0.95
0.015,0.95
0.016,0.95
0.017,0.960222222222
0.018,0.960222222222
0.019,0.960222222222
0.02,0.967333333333
0.021,0.967333446712
0.022,0.967333560091
0.023,0.967333673469
0.024,0.975222675737
0.025,0.975222789116
0.026,0.975222902494
0.027,0.979556387258
0.028,0.979556614792
0.029,0.979556842326
0.03,0.985223736527
0.031,0.985224078608
0.032,0.98522442069
0.033,0.985224762771
0.034,0.987002959259
0.035,0.987003416283
0.036,0.987003873307
0.037,0.990004445671
0.038,0.990005248716
0.039,0.99000605176
0.04,0.991895743694
0.041,0.991896893961
0.042,0.991898044228
0.043,0.991899194495
0.044,0.993011610732
0.045,0.993012993287
0.046,0.993014375842
0.047,0.993460280541
0.048,0.993461896197
0.049,0.993463511852
0.05,0.994465127507
0.051,0.994466860121
0.052,0.994468592736
0.053,0.99447032535
0.054,0.994805547792
0.055,0.994807515148
0.056,0.994809482504
0.057,0.995478195051
0.058,0.995480397978
0.059,0.995482600906
0.06,0.996040359389
0.061,0.996042680519
0.062,0.99604500165
0.063,0.996047322781
0.064,0.996272024299
0.065,0.996274582677
0.066,0.996277141056
0.067,0.996390810546
0.068,0.996393368924
0.069,0.996395927303
0.07,0.996398485682
0.071,0.996401163534
0.072,0.996403841387
0.073,0.99640651924
0.074,0.996742610363
0.075,0.99674540812
0.076,0.996748205877
0.077,0.996751003634
0.078,0.996753801391
0.079,0.996756599148
0.08,0.996759396905
0.081,0.996762436207
0.082,0.99676547551
0.083,0.996768514813
0.084,0.996771634924
0.085,0.996774795439
0.086,0.996777955954
0.087,0.996781197572
0.088,0.996784601396
0.089,0.99678800522
0.09,0.996791409044
0.091,0.996794812868
0.092,0.996798216692
0.093,0.996801620516
0.094,0.99680510604
0.095,0.996808632413
0.096,0.996812158786
0.097,0.996815685159
0.098,0.996819211532
0.099,0.996822737905
0.1,0.996826264278
0.101,0.996829790651
0.102,0.996833317024
0.103,0.996836843397
0.104,0.99684036977
0.105,0.996843896143
0.106,0.996847422516
0.107,0.996850948889
0.108,0.996854475262
0.109,0.996858001635
0.11,0.996861528008
0.111,0.996865054381
0.112,0.996868580754
0.113,0.996872107127
0.114,0.9968756335
0.115,0.996879159873
0.116,0.996882686246
0.117,0.996886212619
0.118,0.996889738992
0.119,0.996893265365
0.12,0.996896791738
0.121,0.996900318111
0.122,0.996903844484
0.123,0.996907370857
0.124,0.99691089723
0.125,0.996914423603
0.126,0.996917949976
0.127,0.996921476349
0.128,0.996925002722
0.129,0.996928529095
0.13,0.996932055468
0.131,0.996935581841
0.132,0.996939108214
0.133,0.996942634587
0.134,0.996946160961
0.135,0.996949687334
0.136,0.996953213707
0.137,0.99695674008
0.138,0.996960266453
0.139,0.996963792826
0.14,0.996967319199
0.141,0.996970845572
0.142,0.996974371945
0.143,0.996977898318
0.144,0.996981424691
0.145,0.996984951064
0.146,0.996988477437
0.147,0.99699200381
0.148,0.996995530183
0.149,0.996999056556
0.15,0.997002582929
0.151,0.997006109302
0.152,0.997009635675
0.153,0.997013162048
0.154,0.997016688421
0.155,0.997020214794
0.156,0.997023741167
0.157,0.99702726754
0.158,0.997030793913
0.159,0.997034320286
0.16,0.997037846659
0.161,0.997041373032
0.162,0.997044899405
0.163,0.997048425778
0.164,0.997051952151
0.165,0.997055478524
0.166,0.997059004897
0.167,0.99706253127
0.168,0.997066057643
0.169,0.997069584016
0.17,0.997073110389
0.171,0.997076636762
0.172,0.997080163135
0.173,0.997083689508
0.174,0.997087215881
0.175,0.997090742255
0.176,0.997094268628
0.177,0.997097795001
0.178,0.997101321374
0.179,0.997104847747
0.18,0.99710837412
0.181,0.997111900493
0.182,0.997115426866
0.183,0.997118953239
0.184,0.997122479612
0.185,0.997126005985
0.186,0.997129532358
0.187,0.997133058731
0.188,0.997136585104
0.189,0.997140111477
0.19,0.99714363785
0.191,0.997147164223
0.192,0.997150690596
0.193,0.997154216969
0.194,0.997157743342
0.195,0.997161269715
0.196,0.997164796088
0.197,0.997168322461
0.198,0.997171848834
0.199,0.997175375207
0.2,0.99717890158
0.201,0.997182427953
0.202,0.997185954326
0.203,0.997189480699
0.204,0.997193007072
0.205,0.997196533445
0.206,0.997200059818
0.207,0.997203586191
0.208,0.997207112564
0.209,0.997210638937
0.21,0.99721416531
0.211,0.997217691683
0.212,0.997221218056
0.213,0.997224744429
0.214,0.997228270802
0.215,0.997231797176
0.216,0.997235323549
0.217,0.997238849922
0.218,0.997242376295
0.219,0.997245902668
0.22,0.997249429041
0.221,0.997252955414
0.222,0.997256481787
0.223,0.99726000816
0.224,0.997263534533
0.225,0.997267060906
0.226,0.997270587279
0.227,0.997274113652
0.228,0.997277640025
0.229,0.997281166398
0.23,0.997284692771
0.231,0.997288219144
0.232,0.997291745517
0.233,0.99729527189
0.234,0.997298798263
0.235,0.997302324636
0.236,0.997305851009
0.237,0.997309377382
0.238,0.997312903755
0.239,0.997316430128
0.24,0.997319956501
0.241,0.997323482874
0.242,0.997327009247
0.243,0.99733053562
0.244,0.997334061993
0.245,0.997337588366
0.246,0.997341114739
0.247,0.997344641112
0.248,0.997348167485
0.249,0.997351693858
0.25,0.997355220231
0.251,0.997358746604
0.252,0.997362272977
0.253,0.99736579935
0.254,0.997369325723
0.255,0.997372852097
0.256,0.99737637847
0.257,0.997379904843
0.258,0.997383431216
0.259,0.997386957589
0.26,0.997390483962
0.261,0.997394010335
0.262,0.997397536708
0.263,0.997401063081
0.264,0.997404589454
0.265,0.997408115827
0.266,0.9974116422
0.267,0.997415168573
0.268,0.997418694946
0.269,0.997422221319
0.27,0.997425747692
0.271,0.997429274065
0.272,0.997432800438
0.273,0.997436326811
0.274,0.997439853184
0.275,0.997443379557
0.276,0.99744690593
0.277,0.997450432303
0.278,0.997453958676
0.279,0.997457485049
0.28,0.997461011422
0.281,0.997464537795
0.282,0.997468064168
0.283,0.997471590541
0.284,0.997475116914
0.285,0.997478643287
0.286,0.99748216966
0.287,0.997485696033
0.288,0.997489222406
0.289,0.997492748779
0.29,0.997496275152
0.291,0.997499801525
0.292,0.997503327898
0.293,0.997506854271
0.294,0.997510380644
0.295,0.997513907017
0.296,0.997517433391
0.297,0.997520959764
0.298,0.997524486137
0.299,0.99752801251
0.3,0.997531538883
0.301,0.997535065256
0.302,0.997538591629
0.303,0.997542118002
0.304,0.997545644375
0.305,0.997549170748
0.306,0.997552697121
0.307,0.997556223494
0.308,0.997559749867
0.309,0.99756327624
0.31,0.997566802613
0.311,0.997570328986
0.312,0.997573855359
0.313,0.997577381732
0.314,0.997580908105
0.315,0.997584434478
0.316,0.997587960851
0.317,0.997591487224
0.318,0.997595013597
0.319,0.99759853997
0.32,0.997602066343
0.321,0.997605592716
0.322,0.997609119089
0.323,0.997612645462
0.324,0.997616171835
0.325,0.997619698208
0.326,0.997623224581
0.327,0.997626750954
0.328,0.997630277327
0.329,0.9976338037
0.33,0.997637330073
0.331,0.997640856446
0.332,0.997644382819
0.333,0.997647909192
0.334,0.997651435565
0.335,0.997654961938
0.336,0.997658488312
0.337,0.997662014685
0.338,0.997665541058
0.339,0.997669067431
0.34,0.997672593804
0.341,0.997676120177
0.342,0.99767964655
0.343,0.997683172923
0.344,0.997686699296
0.345,0.997690225669
0.346,0.997693752042
0.347,0.997697278415
0.348,0.997700804788
0.349,0.997704331161
0.35,0.997707857534
0.351,0.997711383907
0.352,0.99771491028
0.353,0.997718436653
0.354,0.997721963026
0.355,0.997725489399
0.356,0.997729015772
0.357,0.997732542145
0.358,0.997736068518
0.359,0.997739594891
0.36,0.997743121264
0.361,0.997746647637
0.362,0.99775017401
0.363,0.997753700383
0.364,0.997757226756
0.365,0.997760753129
0.366,0.997764279502
0.367,0.997767805875
0.368,0.997771332248
0.369,0.997774858621
0.37,0.997778384994
0.371,0.997781911367
0.372,0.99778543774
0.373,0.997788964113
0.374,0.997792490486
0.375,0.997796016859
0.376,0.997799543233
0.377,0.997803069606
0.378,0.997806595979
0.379,0.997810122352
0.38,0.997813648725
0.381,0.997817175098
0.382,0.997820701471
0.383,0.997824227844
0.384,0.997827754217
0.385,0.99783128059
0.386,0.997834806963
0.387,0.997838333336
0.388,0.997841859709
0.389,0.997845386082
0.39,0.997848912455
0.391,0.997852438828
0.392,0.997855965201
0.393,0.997859491574
0.394,0.997863017947
0.395,0.99786654432
0.396,0.997870070693
0.397,0.997873597066
0.398,0.997877123439
0.399,0.997880649812
0.4,0.997884176185
0.401,0.997887702558
0.402,0.997891228931
0.403,0.997894755304
0.404,0.997898281677
0.405,0.99790180805
0.406,0.997905334423
0.407,0.997908860796
0.408,0.997912387169
0.409,0.997915913542
0.41,0.997919439915
0.411,0.997922966288
0.412,0.997926492661
0.413,0.997930019034
0.414,0.997933545407
0.415,0.99793707178
0.416,0.997940598154
0.417,0.997944124527
0.418,0.9979476509
0.419,0.997951177273
0.42,0.997954703646
0.421,0.997958230019
0.422,0.997961756392
0.423,0.997965282765
0.424,0.997968809138
0.425,0.997972335511
0.426,0.997975861884
0.427,0.997979388257
0.428,0.99798291463
0.429,0.997986441003
0.43,0.997989967376
0.431,0.997993493749
0.432,0.997997020122
0.433,0.998000546495
0.434,0.998004072868
0.435,0.998007599241
0.436,0.998011125614
0.437,0.998014651987
0.438,0.99801817836
0.439,0.998021704733
0.44,0.998025231106
0.441,0.998028757479
0.442,0.998032283852
0.443,0.998035810225
0.444,0.998039336598
0.445,0.998042862971
0.446,0.998046389344
0.447,0.998049915717
0.448,0.99805344209
0.449,0.998056968463
0.45,0.998060494836
0.451,0.998064021209
0.452,0.998067547582
0.453,0.998071073955
0.454,0.998074600328
0.455,0.998078126701
0.456,0.998081653074
0.457,0.998085179448
0.458,0.998088705821
0.459,0.998092232194
0.46,0.998095758567
0.461,0.99809928494
0.462,0.998102811313
0.463,0.998106337686
0.464,0.998109864059
0.465,0.998113390432
0.466,0.998116916805
0.467,0.998120443178
0.468,0.998123969551
0.469,0.998127495924
0.47,0.998131022297
0.471,0.99813454867
0.472,0.998138075043
0.473,0.998141601416
0.474,0.998145127789
0.475,0.998148654162
0.476,0.998152180535
0.477,0.998155706908
0.478,0.998159233281
0.479,0.998162759654
0.48,0.998166286027
0.481,0.9981698124
0.482,0.998173338773
0.483,0.998176865146
0.484,0.998180391519
0.485,0.998183917892
0.486,0.998187444265
0.487,0.998190970638
0.488,0.998194497011
0.489,0.998198023384
0.49,0.998201549757
0.491,0.99820507613
0.492,0.998208602503
0.493,0.998212128876
0.494,0.998215655249
0.495,0.998219181622
0.496,0.998222707995
0.497,0.998226234369
0.498,0.998229760742
0.499,0.998233287115
0.5,0.998236813488
0.501,0.998240339861
0.502,0.998243866234
0.503,0.998247392607
0.504,0.99825091898
0.505,0.998254445353
0.506,0.998257971726
0.507,0.998261498099
0.508,0.998265024472
0.509,0.998268550845
0.51,0.998272077218
0.511,0.998275603591
0.512,0.998279129964
0.513,0.998282656337
0.514,0.99828618271
0.515,0.998289709083
0.516,0.998293235456
0.517,0.998296761829
0.518,0.998300288202
0.519,0.998303814575
0.52,0.998307340948
0.521,0.998310867321
0.522,0.998314393694
0.523,0.998317920067
0.524,0.99832144644
0.525,0.998324972813
0.526,0.998328499186
0.527,0.998332025559
0.528,0.998335551932
0.529,0.998339078305
0.53,0.998342604678
0.531,0.998346131051
0.532,0.998349657424
0.533,0.998353183797
0.534,0.99835671017
0.535,0.998360236543
0.536,0.998363762916
0.537,0.99836728929
0.538,0.998370815663
0.539,0.998374342036
0.54,0.998377868409
0.541,0.998381394782
0.542,0.998384921155
0.543,0.998388447528
0.544,0.998391973901
0.545,0.998395500274
0.546,0.998399026647
0.547,0.99840255302
0.548,0.998406079393
0.549,0.998409605766
0.55,0.998413132139
0.551,0.998416658512
0.552,0.998420184885
0.553,0.998423711258
0.554,0.998427237631
0.555,0.998430764004
0.556,0.998434290377
0.557,0.99843781675
0.558,0.998441343123
0.559,0.998444869496
0.56,0.998448395869
0.561,0.998451922242
0.562,0.998455448615
0.563,0.998458974988
0.564,0.998462501361
0.565,0.998466027734
0.566,0.998469554107
0.567,0.99847308048
0.568,0.998476606853
0.569,0.998480133226
0.57,0.998483659599
0.571,0.998487185972
0.572,0.998490712345
0.573,0.998494238718
0.574,0.998497765091
0.575,0.998501291464
0.576,0.998504817837
0.577,0.99850834421
0.578,0.998511870584
0.579,0.998515396957
0.58,0.99851892333
0.581,0.998522449703
0.582,0.998525976076
0.583,0.998529502449
0.584,0.998533028822
0.585,0.998536555195
0.586,0.998540081568
0.587,0.998543607941
0.588,0.998547134314
0.589,0.998550660687
0.59,0.99855418706
0.591,0.998557713433
0.592,0.998561239806
0.593,0.998564766179
0.594,0.998568292552
0.595,0.998571818925
0.596,0.998575345298
0.597,0.998578871671
0.598,0.998582398044
0.599,0.998585924417
0.6,0.99858945079
0.601,0.998592977163
0.602,0.998596503536
0.603,0.998600029909
0.604,0.998603556282
0.605,0.998607082655
0.606,0.998610609028
0.607,0.998614135401
0.608,0.998617661774
0.609,0.998621188147
0.61,0.99862471452
0.611,0.998628240893
0.612,0.998631767266
0.613,0.998635293639
0.614,0.998638820012
0.615,0.998642346385
0.616,0.998645872758
0.617,0.998649399131
0.618,0.998652925505
0.619,0.998656451878
0.62,0.998659978251
0.621,0.998663504624
0.622,0.998667030997
0.623,0.99867055737
0.624,0.998674083743
0.625,0.998677610116
0.626,0.998681136489
0.627,0.998684662862
0.628,0.998688189235
0.629,0.998691715608
0.63,0.998695241981
0.631,0.998698768354
0.632,0.998702294727
0.633,0.9987058211
0.634,0.998709347473
0.635,0.998712873846
0.636,0.998716400219
0.637,0.998719926592
0.638,0.998723452965
0.639,0.998726979338
0.64,0.998730505711
0.641,0.998734032084
0.642,0.998737558457
0.643,0.99874108483
0.644,0.998744611203
0.645,0.998748137576
0.646,0.998751663949
0.647,0.998755190322
0.648,0.998758716695
0.649,0.998762243068
0.65,0.998765769441
0.651,0.998769295814
0.652,0.998772822187
0.653,0.99877634856
0.654,0.998779874933
0.655,0.998783401306
0.656,0.998786927679
0.657,0.998790454052
0.658,0.998793980426
0.659,0.998797506799
0.66,0.998801033172
0.661,0.998804559545
0.662,0.998808085918
0.663,0.998811612291
0.664,0.998815138664
0.665,0.998818665037
0.666,0.99882219141
0.667,0.998825717783
0.668,0.998829244156
0.669,0.998832770529
0.67,0.998836296902
0.671,0.998839823275
0.672,0.998843349648
0.673,0.998846876021
0.674,0.998850402394
0.675,0.998853928767
0.676,0.99885745514
0.677,0.998860981513
0.678,0.998864507886
0.679,0.998868034259
0.68,0.998871560632
0.681,0.998875087005
0.682,0.998878613378
0.683,0.998882139751
0.684,0.998885666124
0.685,0.998889192497
0.686,0.99889271887
0.687,0.998896245243
0.688,0.998899771616
0.689,0.998903297989
0.69,0.998906824362
0.691,0.998910350735
0.692,0.998913877108
0.693,0.998917403481
0.694,0.998920929854
0.695,0.998924456227
0.696,0.9989279826
0.697,0.998931508973
0.698,0.998935035347
0.699,0.99893856172
0.7,0.998942088093
0.701,0.998945614466
0.702,0.998949140839
0.703,0.998952667212
0.704,0.998956193585
0.705,0.998959719958
0.706,0.998963246331
0.707,0.998966772704
0.708,0.998970299077
0.709,0.99897382545
0.71,0.998977351823
0.711,0.998980878196
0.712,0.998984404569
0.713,0.998987930942
0.714,0.998991457315
0.715,0.998994983688
0.716,0.998998510061
0.717,0.999002036434
0.718,0.999005562807
0.719,0.99900908918
0.72,0.999012615553
0.721,0.999016141926
0.722,0.999019668299
0.723,0.999023194672
0.724,0.999026721045
0.725,0.999030247418
0.726,0.999033773791
0.727,0.999037300164
0.728,0.999040826537
0.729,0.99904435291
0.73,0.999047879283
0.731,0.999051405656
0.732,0.999054932029
0.733,0.999058458402
0.734,0.999061984775
0.735,0.999065511148
0.736,0.999069037521
0.737,0.999072563894
0.738,0.999076090267
0.739,0.999079616641
0.74,0.999083143014
0.741,0.999086669387
0.742,0.99909019576
0.743,0.999093722133
0.744,0.999097248506
0.745,0.999100774879
0.746,0.999104301252
0.747,0.999107827625
0.748,0.999111353998
0.749,0.999114880371
0.75,0.999118406744
0.751,0.999121933117
0.752,0.99912545949
0.753,0.999128985863
0.754,0.999132512236
0.755,0.999136038609
0.756,0.999139564982
0.757,0.999143091355
0.758,0.999146617728
0.759,0.999150144101
0.76,0.999153670474
0.761,0.999157196847
0.762,0.99916072322
0.763,0.999164249593
0.764,0.999167775966
0.765,0.999171302339
0.766,0.999174828712
0.767,0.999178355085
0.768,0.999181881458
0.769,0.999185407831
0.77,0.999188934204
0.771,0.999192460577
0.772,0.99919598695
0.773,0.999199513323
0.774,0.999203039696
0.775,0.999206566069
0.776,0.999210092442
0.777,0.999213618815
0.778,0.999217145188
0.779,0.999220671562
0.78,0.999224197935
0.781,0.999227724308
0.782,0.999231250681
0.783,0.999234777054
0.784,0.999238303427
0.785,0.9992418298
0.786,0.999245356173
0.787,0.999248882546
0.788,0.999252408919
0.789,0.999255935292
0.79,0.999259461665
0.791,0.999262988038
0.792,0.999266514411
0.793,0.999270040784
0.794,0.999273567157
0.795,0.99927709353
0.796,0.999280619903
0.797,0.999284146276
0.798,0.999287672649
0.799,0.999291199022
0.8,0.999294725395
0.801,0.999298251768
0.802,0.999301778141
0.803,0.999305304514
0.804,0.999308830887
0.805,0.99931235726
0.806,0.999315883633
0.807,0.999319410006
0.808,0.999322936379
0.809,0.999326462752
0.81,0.999329989125
0.811,0.999333515498
0.812,0.999337041871
0.813,0.999340568244
0.814,0.999344094617
0.815,0.99934762099
0.816,0.999351147363
0.817,0.999354673736
0.818,0.999358200109
0.819,0.999361726483
0.82,0.999365252856
0.821,0.999368779229
0.822,0.999372305602
0.823,0.999375831975
0.824,0.999379358348
0.825,0.999382884721
0.826,0.999386411094
0.827,0.999389937467
0.828,0.99939346384
0.829,0.999396990213
0.83,0.999400516586
0.831,0.999404042959
0.832,0.999407569332
0.833,0.999411095705
0.834,0.999414622078
0.835,0.999418148451
0.836,0.999421674824
0.837,0.999425201197
0.838,0.99942872757
0.839,0.999432253943
0.84,0.999435780316
0.841,0.999439306689
0.842,0.999442833062
0.843,0.999446359435
0.844,0.999449885808
0.845,0.999453412181
0.846,0.999456938554
0.847,0.999460464927
0.848,0.9994639913
0.849,0.999467517673
0.85,0.999471044046
0.851,0.999474570419
0.852,0.999478096792
0.853,0.999481623165
0.854,0.999485149538
0.855,0.999488675911
0.856,0.999492202284
0.857,0.999495728657
0.858,0.99949925503
0.859,0.999502781403
0.86,0.999506307777
0.861,0.99950983415
0.862,0.999513360523
0.863,0.999516886896
0.864,0.999520413269
0.865,0.999523939642
0.866,0.999527466015
0.867,0.999530992388
0.868,0.999534518761
0.869,0.999538045134
0.87,0.999541571507
0.871,0.99954509788
0.872,0.999548624253
0.873,0.999552150626
0.874,0.999555676999
0.875,0.999559203372
0.876,0.999562729745
0.877,0.999566256118
0.878,0.999569782491
0.879,0.999573308864
0.88,0.999576835237
0.881,0.99958036161
0.882,0.999583887983
0.883,0.999587414356
0.884,0.999590940729
0.885,0.999594467102
0.886,0.999597993475
0.887,0.999601519848
0.888,0.999605046221
0.889,0.999608572594
0.89,0.999612098967
0.891,0.99961562534
0.892,0.999619151713
0.893,0.999622678086
0.894,0.999626204459
0.895,0.999629730832
0.896,0.999633257205
0.897,0.999636783578
0.898,0.999640309951
0.899,0.999643836324
0.9,0.999647362698
0.901,0.999650889071
0.902,0.999654415444
0.903,0.999657941817
0.904,0.99966146819
0.905,0.999664994563
0.906,0.999668520936
0.907,0.999672047309
0.908,0.999675573682
0.909,0.999679100055
0.91,0.999682626428
0.911,0.999686152801
0.912,0.999689679174
0.913,0.999693205547
0.914,0.99969673192
0.915,0.999700258293
0.916,0.999703784666
0.917,0.999707311039
0.918,0.999710837412
0.919,0.999714363785
0.92,0.999717890158
0.921,0.999721416531
0.922,0.999724942904
0.923,0.999728469277
0.924,0.99973199565
0.925,0.999735522023
0.926,0.999739048396
0.927,0.999742574769
0.928,0.999746101142
0.929,0.999749627515
0.93,0.999753153888
0.931,0.999756680261
0.932,0.999760206634
0.933,0.999763733007
0.934,0.99976725938
0.935,0.999770785753
0.936,0.999774312126
0.937,0.999777838499
0.938,0.999781364872
0.939,0.999784891245
0.94,0.999788417619
0.941,0.999791943992
0.942,0.999795470365
0.943,0.999798996738
0.944,0.999802523111
0.945,0.999806049484
0.946,0.999809575857
0.947,0.99981310223
0.948,0.999816628603
0.949,0.999820154976
0.95,0.999823681349
0.951,0.999827207722
0.952,0.999830734095
0.953,0.999834260468
0.954,0.999837786841
0.955,0.999841313214
0.956,0.999844839587
0.957,0.99984836596
0.958,0.999851892333
0.959,0.999855418706
0.96,0.999858945079
0.961,0.999862471452
0.962,0.999865997825
0.963,0.999869524198
0.964,0.999873050571
0.965,0.999876576944
0.966,0.999880103317
0.967,0.99988362969
0.968,0.999887156063
0.969,0.999890682436
0.97,0.999894208809
0.971,0.999897735182
0.972,0.999901261555
0.973,0.999904787928
0.974,0.999908314301
0.975,0.999911840674
0.976,0.999915367047
0.977,0.99991889342
0.978,0.999922419793
0.979,0.999925946166
0.98,0.99992947254
0.981,0.999932998913
0.982,0.999936525286
0.983,0.999940051659
0.984,0.999943578032
0.985,0.999947104405
0.986,0.999950630778
0.987,0.999954157151
0.988,0.999957683524
0.989,0.999961209897
0.99,0.99996473627
0.991,0.999968262643
0.992,0.999971789016
0.993,0.999975315389
0.994,0.999978841762
0.995,0.999982368135
0.996,0.999985894508
0.997,0.999989420881
0.998,0.999992947254
0.999,0.999996473627


==> Figures/sample1/MATRIX_COMPRESS_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.798
0.001,0.798
0.002,0.798
0.003,0.798
0.004,0.843666666667
0.005,0.843666666667
0.006,0.843666666667
0.007,0.897
0.008,0.897
0.009,0.897
0.01,0.930333333333
0.011,0.930333333333
0.012,0.930333333333
0.013,0.930333333333
0.014,0.939133333333
0.015,0.939166666667
0.016,0.9392
0.017,0.950888888889
0.018,0.950888888889
0.019,0.950888888889
0.02,0.959222222222
0.021,0.959222222222
0.022,0.959222222222
0.023,0.959222222222
0.024,0.966555555556
0.025,0.966555555556
0.026,0.966555555556
0.027,0.968777777778
0.028,0.968777777778
0.029,0.968777777778
0.03,0.974
0.031,0.974
0.032,0.974
0.033,0.974
0.034,0.977777777778
0.035,0.977777777778
0.036,0.977777777778
0.037,0.98033337178
0.038,0.98033348712
0.039,0.980333602461
0.04,0.983667051134
0.041,0.983667166474
0.042,0.983667281815
0.043,0.983667397155
0.044,0.985667512495
0.045,0.985667627835
0.046,0.985667743176
0.047,0.987223414072
0.048,0.987223529412
0.049,0.987223644752
0.05,0.988112648981
0.051,0.988112764321
0.052,0.988112879662
0.053,0.988112995002
0.054,0.989001999231
0.055,0.989002114571
0.056,0.989002229912
0.057,0.989891234141
0.058,0.989891349481
0.059,0.989891464821
0.06,0.990336024606
0.061,0.990336258149
0.062,0.990336491693
0.063,0.990336725237
0.064,0.991448148974
0.065,0.991448501141
0.066,0.991448853309
0.067,0.991893649921
0.068,0.991894002088
0.069,0.991894354256
0.07,0.992228039757
0.071,0.992228511399
0.072,0.992228983041
0.073,0.992229454682
0.074,0.99223000626
0.075,0.992230597806
0.076,0.992231189352
0.077,0.992898447565
0.078,0.992899039111
0.079,0.992899630657
0.08,0.993233555536
0.081,0.993234267855
0.082,0.993234980173
0.083,0.993235692492
0.084,0.99334759673
0.085,0.993348430261
0.086,0.993349263792
0.087,0.993683430657
0.088,0.993684264188
0.089,0.993685097719
0.09,0.993908153472
0.091,0.993908987003
0.092,0.993909820534
0.093,0.993910654065
0.094,0.994022762106
0.095,0.994023840735
0.096,0.994024919364
0.097,0.994137109104
0.098,0.994138187733
0.099,0.994139266362
0.1,0.994140344991
0.101,0.994141547077
0.102,0.994142749162
0.103,0.994143951248
0.104,0.994367458167
0.105,0.994368784168
0.106,0.99437011017
0.107,0.994371436171
0.108,0.994372762173
0.109,0.994374088175
0.11,0.994597636398
0.111,0.9945989624
0.112,0.994600288401
0.113,0.994601614403
0.114,0.994603107489
0.115,0.994604684117
0.116,0.994606260745
0.117,0.994718990413
0.118,0.994720692827
0.119,0.994722395242
0.12,0.9951685421
0.121,0.995170244515
0.122,0.995171946929
0.123,0.995173649343
0.124,0.995286462869
0.125,0.995288165283
0.126,0.995289867697
0.127,0.995513792334
0.128,0.995515494748
0.129,0.995517197162
0.13,0.99585223291
0.131,0.995854318466
0.132,0.995856404022
0.133,0.995858489578
0.134,0.995860575134
0.135,0.99586266069
0.136,0.995864746246
0.137,0.995866917602
0.138,0.995869260559
0.139,0.995871603515
0.14,0.995985057582
0.141,0.995987400539
0.142,0.995989743495
0.143,0.995992086451
0.144,0.996105540519
0.145,0.996107883475
0.146,0.996110226431
0.147,0.996112569387
0.148,0.996114912344
0.149,0.9961172553
0.15,0.996230709367
0.151,0.996233052324
0.152,0.99623539528
0.153,0.996237738236
0.154,0.996351279793
0.155,0.996353753983
0.156,0.996356228173
0.157,0.996469813474
0.158,0.996472287664
0.159,0.996474761853
0.16,0.996477236043
0.161,0.996479842508
0.162,0.996482448973
0.163,0.996485055438
0.164,0.996487750438
0.165,0.996490489705
0.166,0.996493228972
0.167,0.99649596824
0.168,0.996498707507
0.169,0.996501446774
0.17,0.996504186041
0.171,0.996507059177
0.172,0.996509932313
0.173,0.996512805449
0.174,0.996626789696
0.175,0.996629662832
0.176,0.996632535968
0.177,0.996635409104
0.178,0.99663828224
0.179,0.996641155376
0.18,0.996644028512
0.181,0.996646901648
0.182,0.996649774784
0.183,0.99665264792
0.184,0.996655521056
0.185,0.996658394192
0.186,0.996661267328
0.187,0.996664186001
0.188,0.996667195749
0.189,0.996670205497
0.19,0.996673215245
0.191,0.996676224993
0.192,0.996679234741
0.193,0.996682244489
0.194,0.996685254237
0.195,0.996688263985
0.196,0.996691273733
0.197,0.996694283481
0.198,0.996697293229
0.199,0.996700302977
0.2,0.996703312725
0.201,0.996706322473
0.202,0.996709332221
0.203,0.996712341969
0.204,0.996715351717
0.205,0.996718361465
0.206,0.996721371213
0.207,0.996724427646
0.208,0.99672757745
0.209,0.996730727254
0.21,0.996733877058
0.211,0.996737026862
0.212,0.996740176666
0.213,0.99674332647
0.214,0.996746476274
0.215,0.996749626078
0.216,0.996752775882
0.217,0.996755972967
0.218,0.996759264615
0.219,0.996762556263
0.22,0.996765847911
0.221,0.996769282009
0.222,0.996772716107
0.223,0.996776150206
0.224,0.996779584304
0.225,0.996783018402
0.226,0.9967864525
0.227,0.996901045602
0.228,0.996904623378
0.229,0.996908201154
0.23,0.996911778931
0.231,0.996915501007
0.232,0.996919223084
0.233,0.99692294516
0.234,0.996926667236
0.235,0.996930389313
0.236,0.996934111389
0.237,0.996937833466
0.238,0.996941555542
0.239,0.996945277619
0.24,0.996948999695
0.241,0.996952721771
0.242,0.996956443848
0.243,0.996960165924
0.244,0.996963888001
0.245,0.996967610077
0.246,0.996971332153
0.247,0.99697505423
0.248,0.996978776306
0.249,0.996982498383
0.25,0.996986220459
0.251,0.996989942536
0.252,0.996993664612
0.253,0.996997386688
0.254,0.997001108765
0.255,0.997004830841
0.256,0.997008552918
0.257,0.997012274994
0.258,0.997015997071
0.259,0.997019719147
0.26,0.997023441223
0.261,0.9970271633
0.262,0.997030885376
0.263,0.997034607453
0.264,0.997038329529
0.265,0.997042051606
0.266,0.997045773682
0.267,0.997049495758
0.268,0.997053217835
0.269,0.997056939911
0.27,0.997060661988
0.271,0.997064384064
0.272,0.997068106141
0.273,0.997071828217
0.274,0.997075550293
0.275,0.99707927237
0.276,0.997082994446
0.277,0.997086716523
0.278,0.997090438599
0.279,0.997094160676
0.28,0.997097882752
0.281,0.997101604828
0.282,0.997105326905
0.283,0.997109048981
0.284,0.997223882169
0.285,0.997227604245
0.286,0.997231326322
0.287,0.997235048398
0.288,0.997238770474
0.289,0.997242492551
0.29,0.997246214627
0.291,0.997249936704
0.292,0.99725365878
0.293,0.997257380857
0.294,0.997261102933
0.295,0.997264825009
0.296,0.997268547086
0.297,0.997272321822
0.298,0.997276201876
0.299,0.99728008193
0.3,0.997283961984
0.301,0.997287842039
0.302,0.997291722093
0.303,0.997295602147
0.304,0.997299482202
0.305,0.997303362256
0.306,0.99730724231
0.307,0.997311122365
0.308,0.997315002419
0.309,0.997318882473
0.31,0.997322762528
0.311,0.997326642582
0.312,0.997330522636
0.313,0.99733440269
0.314,0.997338282745
0.315,0.997342162799
0.316,0.997346042853
0.317,0.997349922908
0.318,0.997353802962
0.319,0.997357683016
0.32,0.997361563071
0.321,0.997365443125
0.322,0.997369323179
0.323,0.997373203234
0.324,0.997377083288
0.325,0.997380963342
0.326,0.997384843396
0.327,0.997388723451
0.328,0.997392603505
0.329,0.997396483559
0.33,0.997400363614
0.331,0.997404243668
0.332,0.997408123722
0.333,0.997412003777
0.334,0.997415883831
0.335,0.997419763885
0.336,0.99742364394
0.337,0.997427523994
0.338,0.997431404048
0.339,0.997435284102
0.34,0.997439164157
0.341,0.997443044211
0.342,0.997446924265
0.343,0.99745080432
0.344,0.997454684374
0.345,0.997458564428
0.346,0.997462444483
0.347,0.997466324537
0.348,0.997470204591
0.349,0.997474084646
0.35,0.9974779647
0.351,0.997481844754
0.352,0.997485724808
0.353,0.997489604863
0.354,0.997493484917
0.355,0.997497364971
0.356,0.997501245026
0.357,0.99750512508
0.358,0.997509005134
0.359,0.997512885189
0.36,0.997516765243
0.361,0.997520645297
0.362,0.997524525352
0.363,0.997528405406
0.364,0.99753228546
0.365,0.997536165514
0.366,0.997540045569
0.367,0.997543925623
0.368,0.997547805677
0.369,0.997551685732
0.37,0.997555565786
0.371,0.99755944584
0.372,0.997563325895
0.373,0.997567205949
0.374,0.997571086003
0.375,0.997574966058
0.376,0.997578846112
0.377,0.997582726166
0.378,0.99758660622
0.379,0.997590486275
0.38,0.997594366329
0.381,0.997598246383
0.382,0.997602126438
0.383,0.997606006492
0.384,0.997609886546
0.385,0.997613766601
0.386,0.997617646655
0.387,0.997621526709
0.388,0.997625406764
0.389,0.997629286818
0.39,0.997633166872
0.391,0.997637046926
0.392,0.997640926981
0.393,0.997644807035
0.394,0.997648687089
0.395,0.997652567144
0.396,0.997656447198
0.397,0.997660327252
0.398,0.997664207307
0.399,0.997668087361
0.4,0.997671967415
0.401,0.99767584747
0.402,0.997679727524
0.403,0.997683607578
0.404,0.997687487633
0.405,0.997691367687
0.406,0.997695247741
0.407,0.997699127795
0.408,0.99770300785
0.409,0.997706887904
0.41,0.997710767958
0.411,0.997714648013
0.412,0.997718528067
0.413,0.997722408121
0.414,0.997726288176
0.415,0.99773016823
0.416,0.997734048284
0.417,0.997737928339
0.418,0.997741808393
0.419,0.997745688447
0.42,0.997749568501
0.421,0.997753448556
0.422,0.99775732861
0.423,0.997761208664
0.424,0.997765088719
0.425,0.997768968773
0.426,0.997772848827
0.427,0.997776728882
0.428,0.997780608936
0.429,0.99778448899
0.43,0.997788369045
0.431,0.997792249099
0.432,0.997796129153
0.433,0.997800009207
0.434,0.997803889262
0.435,0.997807769316
0.436,0.99781164937
0.437,0.997815529425
0.438,0.997819409479
0.439,0.997823289533
0.44,0.997827169588
0.441,0.997831049642
0.442,0.997834929696
0.443,0.997838809751
0.444,0.997842689805
0.445,0.997846569859
0.446,0.997850449913
0.447,0.997854329968
0.448,0.997858210022
0.449,0.997862090076
0.45,0.997865970131
0.451,0.997869850185
0.452,0.997873730239
0.453,0.997877610294
0.454,0.997881490348
0.455,0.997885370402
0.456,0.997889250457
0.457,0.997893130511
0.458,0.997897010565
0.459,0.997900890619
0.46,0.997904770674
0.461,0.997908650728
0.462,0.997912530782
0.463,0.997916410837
0.464,0.997920290891
0.465,0.997924170945
0.466,0.997928051
0.467,0.997931931054
0.468,0.997935811108
0.469,0.997939691163
0.47,0.997943571217
0.471,0.997947451271
0.472,0.997951331325
0.473,0.99795521138
0.474,0.997959091434
0.475,0.997962971488
0.476,0.997966851543
0.477,0.997970731597
0.478,0.997974611651
0.479,0.997978491706
0.48,0.99798237176
0.481,0.997986251814
0.482,0.997990131869
0.483,0.997994011923
0.484,0.997997891977
0.485,0.998001772031
0.486,0.998005652086
0.487,0.99800953214
0.488,0.998013412194
0.489,0.998017292249
0.49,0.998021172303
0.491,0.998025052357
0.492,0.998028932412
0.493,0.998032812466
0.494,0.99803669252
0.495,0.998040572575
0.496,0.998044452629
0.497,0.998048332683
0.498,0.998052212737
0.499,0.998056092792
0.5,0.998059972846
0.501,0.9980638529
0.502,0.998067732955
0.503,0.998071613009
0.504,0.998075493063
0.505,0.998079373118
0.506,0.998083253172
0.507,0.998087133226
0.508,0.998091013281
0.509,0.998094893335
0.51,0.998098773389
0.511,0.998102653443
0.512,0.998106533498
0.513,0.998110413552
0.514,0.998114293606
0.515,0.998118173661
0.516,0.998122053715
0.517,0.998125933769
0.518,0.998129813824
0.519,0.998133693878
0.52,0.998137573932
0.521,0.998141453987
0.522,0.998145334041
0.523,0.998149214095
0.524,0.998153094149
0.525,0.998156974204
0.526,0.998160854258
0.527,0.998164734312
0.528,0.998168614367
0.529,0.998172494421
0.53,0.998176374475
0.531,0.99818025453
0.532,0.998184134584
0.533,0.998188014638
0.534,0.998191894693
0.535,0.998195774747
0.536,0.998199654801
0.537,0.998203534855
0.538,0.99820741491
0.539,0.998211294964
0.54,0.998215175018
0.541,0.998219055073
0.542,0.998222935127
0.543,0.998226815181
0.544,0.998230695236
0.545,0.99823457529
0.546,0.998238455344
0.547,0.998242335399
0.548,0.998246215453
0.549,0.998250095507
0.55,0.998253975561
0.551,0.998257855616
0.552,0.99826173567
0.553,0.998265615724
0.554,0.998269495779
0.555,0.998273375833
0.556,0.998277255887
0.557,0.998281135942
0.558,0.998285015996
0.559,0.99828889605
0.56,0.998292776105
0.561,0.998296656159
0.562,0.998300536213
0.563,0.998304416267
0.564,0.998308296322
0.565,0.998312176376
0.566,0.99831605643
0.567,0.998319936485
0.568,0.998323816539
0.569,0.998327696593
0.57,0.998331576648
0.571,0.998335456702
0.572,0.998339336756
0.573,0.998343216811
0.574,0.998347096865
0.575,0.998350976919
0.576,0.998354856973
0.577,0.998358737028
0.578,0.998362617082
0.579,0.998366497136
0.58,0.998370377191
0.581,0.998374257245
0.582,0.998378137299
0.583,0.998382017354
0.584,0.998385897408
0.585,0.998389777462
0.586,0.998393657517
0.587,0.998397537571
0.588,0.998401417625
0.589,0.998405297679
0.59,0.998409177734
0.591,0.998413057788
0.592,0.998416937842
0.593,0.998420817897
0.594,0.998424697951
0.595,0.998428578005
0.596,0.99843245806
0.597,0.998436338114
0.598,0.998440218168
0.599,0.998444098223
0.6,0.998447978277
0.601,0.998451858331
0.602,0.998455738385
0.603,0.99845961844
0.604,0.998463498494
0.605,0.998467378548
0.606,0.998471258603
0.607,0.998475138657
0.608,0.998479018711
0.609,0.998482898766
0.61,0.99848677882
0.611,0.998490658874
0.612,0.998494538929
0.613,0.998498418983
0.614,0.998502299037
0.615,0.998506179091
0.616,0.998510059146
0.617,0.9985139392
0.618,0.998517819254
0.619,0.998521699309
0.62,0.998525579363
0.621,0.998529459417
0.622,0.998533339472
0.623,0.998537219526
0.624,0.99854109958
0.625,0.998544979635
0.626,0.998548859689
0.627,0.998552739743
0.628,0.998556619797
0.629,0.998560499852
0.63,0.998564379906
0.631,0.99856825996
0.632,0.998572140015
0.633,0.998576020069
0.634,0.998579900123
0.635,0.998583780178
0.636,0.998587660232
0.637,0.998591540286
0.638,0.998595420341
0.639,0.998599300395
0.64,0.998603180449
0.641,0.998607060503
0.642,0.998610940558
0.643,0.998614820612
0.644,0.998618700666
0.645,0.998622580721
0.646,0.998626460775
0.647,0.998630340829
0.648,0.998634220884
0.649,0.998638100938
0.65,0.998641980992
0.651,0.998645861047
0.652,0.998649741101
0.653,0.998653621155
0.654,0.998657501209
0.655,0.998661381264
0.656,0.998665261318
0.657,0.998669141372
0.658,0.998673021427
0.659,0.998676901481
0.66,0.998680781535
0.661,0.99868466159
0.662,0.998688541644
0.663,0.998692421698
0.664,0.998696301753
0.665,0.998700181807
0.666,0.998704061861
0.667,0.998707941915
0.668,0.99871182197
0.669,0.998715702024
0.67,0.998719582078
0.671,0.998723462133
0.672,0.998727342187
0.673,0.998731222241
0.674,0.998735102296
0.675,0.99873898235
0.676,0.998742862404
0.677,0.998746742459
0.678,0.998750622513
0.679,0.998754502567
0.68,0.998758382621
0.681,0.998762262676
0.682,0.99876614273
0.683,0.998770022784
0.684,0.998773902839
0.685,0.998777782893
0.686,0.998781662947
0.687,0.998785543002
0.688,0.998789423056
0.689,0.99879330311
0.69,0.998797183165
0.691,0.998801063219
0.692,0.998804943273
0.693,0.998808823327
0.694,0.998812703382
0.695,0.998816583436
0.696,0.99882046349
0.697,0.998824343545
0.698,0.998828223599
0.699,0.998832103653
0.7,0.998835983708
0.701,0.998839863762
0.702,0.998843743816
0.703,0.998847623871
0.704,0.998851503925
0.705,0.998855383979
0.706,0.998859264033
0.707,0.998863144088
0.708,0.998867024142
0.709,0.998870904196
0.71,0.998874784251
0.711,0.998878664305
0.712,0.998882544359
0.713,0.998886424414
0.714,0.998890304468
0.715,0.998894184522
0.716,0.998898064577
0.717,0.998901944631
0.718,0.998905824685
0.719,0.998909704739
0.72,0.998913584794
0.721,0.998917464848
0.722,0.998921344902
0.723,0.998925224957
0.724,0.998929105011
0.725,0.998932985065
0.726,0.99893686512
0.727,0.998940745174
0.728,0.998944625228
0.729,0.998948505283
0.73,0.998952385337
0.731,0.998956265391
0.732,0.998960145445
0.733,0.9989640255
0.734,0.998967905554
0.735,0.998971785608
0.736,0.998975665663
0.737,0.998979545717
0.738,0.998983425771
0.739,0.998987305826
0.74,0.99899118588
0.741,0.998995065934
0.742,0.998998945989
0.743,0.999002826043
0.744,0.999006706097
0.745,0.999010586151
0.746,0.999014466206
0.747,0.99901834626
0.748,0.999022226314
0.749,0.999026106369
0.75,0.999029986423
0.751,0.999033866477
0.752,0.999037746532
0.753,0.999041626586
0.754,0.99904550664
0.755,0.999049386695
0.756,0.999053266749
0.757,0.999057146803
0.758,0.999061026857
0.759,0.999064906912
0.76,0.999068786966
0.761,0.99907266702
0.762,0.999076547075
0.763,0.999080427129
0.764,0.999084307183
0.765,0.999088187238
0.766,0.999092067292
0.767,0.999095947346
0.768,0.999099827401
0.769,0.999103707455
0.77,0.999107587509
0.771,0.999111467563
0.772,0.999115347618
0.773,0.999119227672
0.774,0.999123107726
0.775,0.999126987781
0.776,0.999130867835
0.777,0.999134747889
0.778,0.999138627944
0.779,0.999142507998
0.78,0.999146388052
0.781,0.999150268107
0.782,0.999154148161
0.783,0.999158028215
0.784,0.999161908269
0.785,0.999165788324
0.786,0.999169668378
0.787,0.999173548432
0.788,0.999177428487
0.789,0.999181308541
0.79,0.999185188595
0.791,0.99918906865
0.792,0.999192948704
0.793,0.999196828758
0.794,0.999200708813
0.795,0.999204588867
0.796,0.999208468921
0.797,0.999212348975
0.798,0.99921622903
0.799,0.999220109084
0.8,0.999223989138
0.801,0.999227869193
0.802,0.999231749247
0.803,0.999235629301
0.804,0.999239509356
0.805,0.99924338941
0.806,0.999247269464
0.807,0.999251149519
0.808,0.999255029573
0.809,0.999258909627
0.81,0.999262789682
0.811,0.999266669736
0.812,0.99927054979
0.813,0.999274429844
0.814,0.999278309899
0.815,0.999282189953
0.816,0.999286070007
0.817,0.999289950062
0.818,0.999293830116
0.819,0.99929771017
0.82,0.999301590225
0.821,0.999305470279
0.822,0.999309350333
0.823,0.999313230388
0.824,0.999317110442
0.825,0.999320990496
0.826,0.99932487055
0.827,0.999328750605
0.828,0.999332630659
0.829,0.999336510713
0.83,0.999340390768
0.831,0.999344270822
0.832,0.999348150876
0.833,0.999352030931
0.834,0.999355910985
0.835,0.999359791039
0.836,0.999363671094
0.837,0.999367551148
0.838,0.999371431202
0.839,0.999375311256
0.84,0.999379191311
0.841,0.999383071365
0.842,0.999386951419
0.843,0.999390831474
0.844,0.999394711528
0.845,0.999398591582
0.846,0.999402471637
0.847,0.999406351691
0.848,0.999410231745
0.849,0.9994141118
0.85,0.999417991854
0.851,0.999421871908
0.852,0.999425751962
0.853,0.999429632017
0.854,0.999433512071
0.855,0.999437392125
0.856,0.99944127218
0.857,0.999445152234
0.858,0.999449032288
0.859,0.999452912343
0.86,0.999456792397
0.861,0.999460672451
0.862,0.999464552506
0.863,0.99946843256
0.864,0.999472312614
0.865,0.999476192668
0.866,0.999480072723
0.867,0.999483952777
0.868,0.999487832831
0.869,0.999491712886
0.87,0.99949559294
0.871,0.999499472994
0.872,0.999503353049
0.873,0.999507233103
0.874,0.999511113157
0.875,0.999514993212
0.876,0.999518873266
0.877,0.99952275332
0.878,0.999526633374
0.879,0.999530513429
0.88,0.999534393483
0.881,0.999538273537
0.882,0.999542153592
0.883,0.999546033646
0.884,0.9995499137
0.885,0.999553793755
0.886,0.999557673809
0.887,0.999561553863
0.888,0.999565433918
0.889,0.999569313972
0.89,0.999573194026
0.891,0.99957707408
0.892,0.999580954135
0.893,0.999584834189
0.894,0.999588714243
0.895,0.999592594298
0.896,0.999596474352
0.897,0.999600354406
0.898,0.999604234461
0.899,0.999608114515
0.9,0.999611994569
0.901,0.999615874624
0.902,0.999619754678
0.903,0.999623634732
0.904,0.999627514786
0.905,0.999631394841
0.906,0.999635274895
0.907,0.999639154949
0.908,0.999643035004
0.909,0.999646915058
0.91,0.999650795112
0.911,0.999654675167
0.912,0.999658555221
0.913,0.999662435275
0.914,0.99966631533
0.915,0.999670195384
0.916,0.999674075438
0.917,0.999677955492
0.918,0.999681835547
0.919,0.999685715601
0.92,0.999689595655
0.921,0.99969347571
0.922,0.999697355764
0.923,0.999701235818
0.924,0.999705115873
0.925,0.999708995927
0.926,0.999712875981
0.927,0.999716756036
0.928,0.99972063609
0.929,0.999724516144
0.93,0.999728396198
0.931,0.999732276253
0.932,0.999736156307
0.933,0.999740036361
0.934,0.999743916416
0.935,0.99974779647
0.936,0.999751676524
0.937,0.999755556579
0.938,0.999759436633
0.939,0.999763316687
0.94,0.999767196742
0.941,0.999771076796
0.942,0.99977495685
0.943,0.999778836904
0.944,0.999782716959
0.945,0.999786597013
0.946,0.999790477067
0.947,0.999794357122
0.948,0.999798237176
0.949,0.99980211723
0.95,0.999805997285
0.951,0.999809877339
0.952,0.999813757393
0.953,0.999817637448
0.954,0.999821517502
0.955,0.999825397556
0.956,0.99982927761
0.957,0.999833157665
0.958,0.999837037719
0.959,0.999840917773
0.96,0.999844797828
0.961,0.999848677882
0.962,0.999852557936
0.963,0.999856437991
0.964,0.999860318045
0.965,0.999864198099
0.966,0.999868078154
0.967,0.999871958208
0.968,0.999875838262
0.969,0.999879718316
0.97,0.999883598371
0.971,0.999887478425
0.972,0.999891358479
0.973,0.999895238534
0.974,0.999899118588
0.975,0.999902998642
0.976,0.999906878697
0.977,0.999910758751
0.978,0.999914638805
0.979,0.99991851886
0.98,0.999922398914
0.981,0.999926278968
0.982,0.999930159022
0.983,0.999934039077
0.984,0.999937919131
0.985,0.999941799185
0.986,0.99994567924
0.987,0.999949559294
0.988,0.999953439348
0.989,0.999957319403
0.99,0.999961199457
0.991,0.999965079511
0.992,0.999968959566
0.993,0.99997283962
0.994,0.999976719674
0.995,0.999980599728
0.996,0.999984479783
0.997,0.999988359837
0.998,0.999992239891
0.999,0.999996119946


==> Figures/sample1/MATRIX_ONLY_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.831444444444
0.001,0.831444444444
0.002,0.831444444444
0.003,0.831444444444
0.004,0.887222222222
0.005,0.887222222222
0.006,0.887222222222
0.007,0.913444444444
0.008,0.913444444444
0.009,0.913444444444
0.01,0.932777777778
0.011,0.932777777778
0.012,0.932777777778
0.013,0.932777777778
0.014,0.944444444444
0.015,0.944444444444
0.016,0.944444444444
0.017,0.955888888889
0.018,0.955888888889
0.019,0.955888888889
0.02,0.963888888889
0.021,0.963888888889
0.022,0.963888888889
0.023,0.963888888889
0.024,0.971222222222
0.025,0.971222222222
0.026,0.971222222222
0.027,0.976222260274
0.028,0.976222374429
0.029,0.976222488584
0.03,0.981000380518
0.031,0.981000494673
0.032,0.981000608828
0.033,0.981000722983
0.034,0.983556392694
0.035,0.983556506849
0.036,0.983556621005
0.037,0.986779072722
0.038,0.986779532898
0.039,0.986779993074
0.04,0.98878045325
0.041,0.988780913426
0.042,0.988781373602
0.043,0.988781833778
0.044,0.990226815828
0.045,0.990227392148
0.046,0.990227968468
0.047,0.991561955822
0.048,0.991562765242
0.049,0.991563574662
0.05,0.992231050749
0.051,0.992231977128
0.052,0.992232903508
0.053,0.992233829887
0.054,0.993679357205
0.055,0.993680518327
0.056,0.993681679448
0.057,0.994349703545
0.058,0.994351453594
0.059,0.994353203643
0.06,0.994577175915
0.061,0.994579044167
0.062,0.99458091242
0.063,0.994582780673
0.064,0.994918061341
0.065,0.994920048218
0.066,0.994922035094
0.067,0.99559072832
0.068,0.995592834244
0.069,0.995594940168
0.07,0.995708157203
0.071,0.995710263128
0.072,0.995712369052
0.073,0.995714474976
0.074,0.9957165809
0.075,0.995718686824
0.076,0.995720792748
0.077,0.995945161007
0.078,0.995947387268
0.079,0.995949613529
0.08,0.996062950901
0.081,0.996065297936
0.082,0.99606764497
0.083,0.996069992004
0.084,0.996183611765
0.085,0.996186201223
0.086,0.996188790682
0.087,0.996302491251
0.088,0.996305080709
0.089,0.996307670167
0.09,0.996310259626
0.091,0.996312971184
0.092,0.996315682743
0.093,0.996318394301
0.094,0.996321105859
0.095,0.996323817418
0.096,0.996326528976
0.097,0.996551503757
0.098,0.996554338317
0.099,0.996557172877
0.1,0.996560007436
0.101,0.996562965453
0.102,0.996565923469
0.103,0.996568881485
0.104,0.996571922112
0.105,0.996575004045
0.106,0.996578085977
0.107,0.996581209368
0.108,0.996584415679
0.109,0.996587621989
0.11,0.996590828299
0.111,0.996594284297
0.112,0.996597740295
0.113,0.996601196294
0.114,0.996826874514
0.115,0.996830330512
0.116,0.99683378651
0.117,0.996837242508
0.118,0.996840698507
0.119,0.996844154505
0.12,0.996847610503
0.121,0.996851066501
0.122,0.996854522499
0.123,0.996857978497
0.124,0.996861434496
0.125,0.996864890494
0.126,0.996868346492
0.127,0.99687180249
0.128,0.996875258488
0.129,0.996878714486
0.13,0.996882170485
0.131,0.996885626483
0.132,0.996889082481
0.133,0.996892538479
0.134,0.996895994477
0.135,0.996899450475
0.136,0.996902906474
0.137,0.996906362472
0.138,0.99690981847
0.139,0.996913274468
0.14,0.996916730466
0.141,0.996920186464
0.142,0.996923642463
0.143,0.996927098461
0.144,0.996930640927
0.145,0.996934226627
0.146,0.996937812326
0.147,0.996941398026
0.148,0.996944983726
0.149,0.996948569426
0.15,0.996952155126
0.151,0.996955740826
0.152,0.996959326526
0.153,0.996962912225
0.154,0.996966497925
0.155,0.996970083625
0.156,0.996973669325
0.157,0.996977255025
0.158,0.996980840725
0.159,0.996984426425
0.16,0.996988012124
0.161,0.996991597824
0.162,0.996995183524
0.163,0.996998769224
0.164,0.997002354924
0.165,0.997005940624
0.166,0.997009526323
0.167,0.997013112023
0.168,0.997016697723
0.169,0.997020283423
0.17,0.997023869123
0.171,0.997027454823
0.172,0.997031040523
0.173,0.997034626222
0.174,0.997038211922
0.175,0.997041797622
0.176,0.997045383322
0.177,0.997048969022
0.178,0.997052554722
0.179,0.997056140422
0.18,0.997059726121
0.181,0.997063311821
0.182,0.997066897521
0.183,0.997070483221
0.184,0.997074068921
0.185,0.997077654621
0.186,0.997081240321
0.187,0.99708482602
0.188,0.99708841172
0.189,0.99709199742
0.19,0.99709558312
0.191,0.99709916882
0.192,0.99710275452
0.193,0.997106340219
0.194,0.997109925919
0.195,0.997113511619
0.196,0.997117097319
0.197,0.997120683019
0.198,0.997124268719
0.199,0.997127854419
0.2,0.997131440118
0.201,0.997135025818
0.202,0.997138611518
0.203,0.997142197218
0.204,0.997145782918
0.205,0.997149368618
0.206,0.997152954318
0.207,0.997156540017
0.208,0.997160125717
0.209,0.997163711417
0.21,0.997167297117
0.211,0.997170882817
0.212,0.997174468517
0.213,0.997178054217
0.214,0.997181639916
0.215,0.997185225616
0.216,0.997188811316
0.217,0.997192397016
0.218,0.997195982716
0.219,0.997199568416
0.22,0.997203154115
0.221,0.997206739815
0.222,0.997210325515
0.223,0.997213911215
0.224,0.997217496915
0.225,0.997221082615
0.226,0.997224668315
0.227,0.997228254014
0.228,0.997231839714
0.229,0.997235425414
0.23,0.997239011114
0.231,0.997242596814
0.232,0.997246182514
0.233,0.997249768214
0.234,0.997253353913
0.235,0.997256939613
0.236,0.997260525313
0.237,0.997264111013
0.238,0.997267696713
0.239,0.997271282413
0.24,0.997274868113
0.241,0.997278453812
0.242,0.997282039512
0.243,0.997285625212
0.244,0.997289210912
0.245,0.997292796612
0.246,0.997296382312
0.247,0.997299968011
0.248,0.997303553711
0.249,0.997307139411
0.25,0.997310725111
0.251,0.997314310811
0.252,0.997317896511
0.253,0.997321482211
0.254,0.99732506791
0.255,0.99732865361
0.256,0.99733223931
0.257,0.99733582501
0.258,0.99733941071
0.259,0.99734299641
0.26,0.99734658211
0.261,0.997350167809
0.262,0.997353753509
0.263,0.997357339209
0.264,0.997360924909
0.265,0.997364510609
0.266,0.997368096309
0.267,0.997371682009
0.268,0.997375267708
0.269,0.997378853408
0.27,0.997382439108
0.271,0.997386024808
0.272,0.997389610508
0.273,0.997393196208
0.274,0.997396781907
0.275,0.997400367607
0.276,0.997403953307
0.277,0.997407539007
0.278,0.997411124707
0.279,0.997414710407
0.28,0.997418296107
0.281,0.997421881806
0.282,0.997425467506
0.283,0.997429053206
0.284,0.997432638906
0.285,0.997436224606
0.286,0.997439810306
0.287,0.997443396006
0.288,0.997446981705
0.289,0.997450567405
0.29,0.997454153105
0.291,0.997457738805
0.292,0.997461324505
0.293,0.997464910205
0.294,0.997468495905
0.295,0.997472081604
0.296,0.997475667304
0.297,0.997479253004
0.298,0.997482838704
0.299,0.997486424404
0.3,0.997490010104
0.301,0.997493595803
0.302,0.997497181503
0.303,0.997500767203
0.304,0.997504352903
0.305,0.997507938603
0.306,0.997511524303
0.307,0.997515110003
0.308,0.997518695702
0.309,0.997522281402
0.31,0.997525867102
0.311,0.997529452802
0.312,0.997533038502
0.313,0.997536624202
0.314,0.997540209902
0.315,0.997543795601
0.316,0.997547381301
0.317,0.997550967001
0.318,0.997554552701
0.319,0.997558138401
0.32,0.997561724101
0.321,0.997565309801
0.322,0.9975688955
0.323,0.9975724812
0.324,0.9975760669
0.325,0.9975796526
0.326,0.9975832383
0.327,0.997586824
0.328,0.997590409699
0.329,0.997593995399
0.33,0.997597581099
0.331,0.997601166799
0.332,0.997604752499
0.333,0.997608338199
0.334,0.997611923899
0.335,0.997615509598
0.336,0.997619095298
0.337,0.997622680998
0.338,0.997626266698
0.339,0.997629852398
0.34,0.997633438098
0.341,0.997637023798
0.342,0.997640609497
0.343,0.997644195197
0.344,0.997647780897
0.345,0.997651366597
0.346,0.997654952297
0.347,0.997658537997
0.348,0.997662123697
0.349,0.997665709396
0.35,0.997669295096
0.351,0.997672880796
0.352,0.997676466496
0.353,0.997680052196
0.354,0.997683637896
0.355,0.997687223595
0.356,0.997690809295
0.357,0.997694394995
0.358,0.997697980695
0.359,0.997701566395
0.36,0.997705152095
0.361,0.997708737795
0.362,0.997712323494
0.363,0.997715909194
0.364,0.997719494894
0.365,0.997723080594
0.366,0.997726666294
0.367,0.997730251994
0.368,0.997733837694
0.369,0.997737423393
0.37,0.997741009093
0.371,0.997744594793
0.372,0.997748180493
0.373,0.997751766193
0.374,0.997755351893
0.375,0.997758937593
0.376,0.997762523292
0.377,0.997766108992
0.378,0.997769694692
0.379,0.997773280392
0.38,0.997776866092
0.381,0.997780451792
0.382,0.997784037491
0.383,0.997787623191
0.384,0.997791208891
0.385,0.997794794591
0.386,0.997798380291
0.387,0.997801965991
0.388,0.997805551691
0.389,0.99780913739
0.39,0.99781272309
0.391,0.99781630879
0.392,0.99781989449
0.393,0.99782348019
0.394,0.99782706589
0.395,0.99783065159
0.396,0.997834237289
0.397,0.997837822989
0.398,0.997841408689
0.399,0.997844994389
0.4,0.997848580089
0.401,0.997852165789
0.402,0.997855751489
0.403,0.997859337188
0.404,0.997862922888
0.405,0.997866508588
0.406,0.997870094288
0.407,0.997873679988
0.408,0.997877265688
0.409,0.997880851387
0.41,0.997884437087
0.411,0.997888022787
0.412,0.997891608487
0.413,0.997895194187
0.414,0.997898779887
0.415,0.997902365587
0.416,0.997905951286
0.417,0.997909536986
0.418,0.997913122686
0.419,0.997916708386
0.42,0.997920294086
0.421,0.997923879786
0.422,0.997927465486
0.423,0.997931051185
0.424,0.997934636885
0.425,0.997938222585
0.426,0.997941808285
0.427,0.997945393985
0.428,0.997948979685
0.429,0.997952565385
0.43,0.997956151084
0.431,0.997959736784
0.432,0.997963322484
0.433,0.997966908184
0.434,0.997970493884
0.435,0.997974079584
0.436,0.997977665283
0.437,0.997981250983
0.438,0.997984836683
0.439,0.997988422383
0.44,0.997992008083
0.441,0.997995593783
0.442,0.997999179483
0.443,0.998002765182
0.444,0.998006350882
0.445,0.998009936582
0.446,0.998013522282
0.447,0.998017107982
0.448,0.998020693682
0.449,0.998024279382
0.45,0.998027865081
0.451,0.998031450781
0.452,0.998035036481
0.453,0.998038622181
0.454,0.998042207881
0.455,0.998045793581
0.456,0.998049379281
0.457,0.99805296498
0.458,0.99805655068
0.459,0.99806013638
0.46,0.99806372208
0.461,0.99806730778
0.462,0.99807089348
0.463,0.99807447918
0.464,0.998078064879
0.465,0.998081650579
0.466,0.998085236279
0.467,0.998088821979
0.468,0.998092407679
0.469,0.998095993379
0.47,0.998099579078
0.471,0.998103164778
0.472,0.998106750478
0.473,0.998110336178
0.474,0.998113921878
0.475,0.998117507578
0.476,0.998121093278
0.477,0.998124678977
0.478,0.998128264677
0.479,0.998131850377
0.48,0.998135436077
0.481,0.998139021777
0.482,0.998142607477
0.483,0.998146193177
0.484,0.998149778876
0.485,0.998153364576
0.486,0.998156950276
0.487,0.998160535976
0.488,0.998164121676
0.489,0.998167707376
0.49,0.998171293076
0.491,0.998174878775
0.492,0.998178464475
0.493,0.998182050175
0.494,0.998185635875
0.495,0.998189221575
0.496,0.998192807275
0.497,0.998196392974
0.498,0.998199978674
0.499,0.998203564374
0.5,0.998207150074
0.501,0.998210735774
0.502,0.998214321474
0.503,0.998217907174
0.504,0.998221492873
0.505,0.998225078573
0.506,0.998228664273
0.507,0.998232249973
0.508,0.998235835673
0.509,0.998239421373
0.51,0.998243007073
0.511,0.998246592772
0.512,0.998250178472
0.513,0.998253764172
0.514,0.998257349872
0.515,0.998260935572
0.516,0.998264521272
0.517,0.998268106972
0.518,0.998271692671
0.519,0.998275278371
0.52,0.998278864071
0.521,0.998282449771
0.522,0.998286035471
0.523,0.998289621171
0.524,0.99829320687
0.525,0.99829679257
0.526,0.99830037827
0.527,0.99830396397
0.528,0.99830754967
0.529,0.99831113537
0.53,0.99831472107
0.531,0.998318306769
0.532,0.998321892469
0.533,0.998325478169
0.534,0.998329063869
0.535,0.998332649569
0.536,0.998336235269
0.537,0.998339820969
0.538,0.998343406668
0.539,0.998346992368
0.54,0.998350578068
0.541,0.998354163768
0.542,0.998357749468
0.543,0.998361335168
0.544,0.998364920868
0.545,0.998368506567
0.546,0.998372092267
0.547,0.998375677967
0.548,0.998379263667
0.549,0.998382849367
0.55,0.998386435067
0.551,0.998390020766
0.552,0.998393606466
0.553,0.998397192166
0.554,0.998400777866
0.555,0.998404363566
0.556,0.998407949266
0.557,0.998411534966
0.558,0.998415120665
0.559,0.998418706365
0.56,0.998422292065
0.561,0.998425877765
0.562,0.998429463465
0.563,0.998433049165
0.564,0.998436634865
0.565,0.998440220564
0.566,0.998443806264
0.567,0.998447391964
0.568,0.998450977664
0.569,0.998454563364
0.57,0.998458149064
0.571,0.998461734764
0.572,0.998465320463
0.573,0.998468906163
0.574,0.998472491863
0.575,0.998476077563
0.576,0.998479663263
0.577,0.998483248963
0.578,0.998486834662
0.579,0.998490420362
0.58,0.998494006062
0.581,0.998497591762
0.582,0.998501177462
0.583,0.998504763162
0.584,0.998508348862
0.585,0.998511934561
0.586,0.998515520261
0.587,0.998519105961
0.588,0.998522691661
0.589,0.998526277361
0.59,0.998529863061
0.591,0.998533448761
0.592,0.99853703446
0.593,0.99854062016
0.594,0.99854420586
0.595,0.99854779156
0.596,0.99855137726
0.597,0.99855496296
0.598,0.99855854866
0.599,0.998562134359
0.6,0.998565720059
0.601,0.998569305759
0.602,0.998572891459
0.603,0.998576477159
0.604,0.998580062859
0.605,0.998583648558
0.606,0.998587234258
0.607,0.998590819958
0.608,0.998594405658
0.609,0.998597991358
0.61,0.998601577058
0.611,0.998605162758
0.612,0.998608748457
0.613,0.998612334157
0.614,0.998615919857
0.615,0.998619505557
0.616,0.998623091257
0.617,0.998626676957
0.618,0.998630262657
0.619,0.998633848356
0.62,0.998637434056
0.621,0.998641019756
0.622,0.998644605456
0.623,0.998648191156
0.624,0.998651776856
0.625,0.998655362556
0.626,0.998658948255
0.627,0.998662533955
0.628,0.998666119655
0.629,0.998669705355
0.63,0.998673291055
0.631,0.998676876755
0.632,0.998680462454
0.633,0.998684048154
0.634,0.998687633854
0.635,0.998691219554
0.636,0.998694805254
0.637,0.998698390954
0.638,0.998701976654
0.639,0.998705562353
0.64,0.998709148053
0.641,0.998712733753
0.642,0.998716319453
0.643,0.998719905153
0.644,0.998723490853
0.645,0.998727076553
0.646,0.998730662252
0.647,0.998734247952
0.648,0.998737833652
0.649,0.998741419352
0.65,0.998745005052
0.651,0.998748590752
0.652,0.998752176452
0.653,0.998755762151
0.654,0.998759347851
0.655,0.998762933551
0.656,0.998766519251
0.657,0.998770104951
0.658,0.998773690651
0.659,0.99877727635
0.66,0.99878086205
0.661,0.99878444775
0.662,0.99878803345
0.663,0.99879161915
0.664,0.99879520485
0.665,0.99879879055
0.666,0.998802376249
0.667,0.998805961949
0.668,0.998809547649
0.669,0.998813133349
0.67,0.998816719049
0.671,0.998820304749
0.672,0.998823890449
0.673,0.998827476148
0.674,0.998831061848
0.675,0.998834647548
0.676,0.998838233248
0.677,0.998841818948
0.678,0.998845404648
0.679,0.998848990348
0.68,0.998852576047
0.681,0.998856161747
0.682,0.998859747447
0.683,0.998863333147
0.684,0.998866918847
0.685,0.998870504547
0.686,0.998874090246
0.687,0.998877675946
0.688,0.998881261646
0.689,0.998884847346
0.69,0.998888433046
0.691,0.998892018746
0.692,0.998895604446
0.693,0.998899190145
0.694,0.998902775845
0.695,0.998906361545
0.696,0.998909947245
0.697,0.998913532945
0.698,0.998917118645
0.699,0.998920704345
0.7,0.998924290044
0.701,0.998927875744
0.702,0.998931461444
0.703,0.998935047144
0.704,0.998938632844
0.705,0.998942218544
0.706,0.998945804244
0.707,0.998949389943
0.708,0.998952975643
0.709,0.998956561343
0.71,0.998960147043
0.711,0.998963732743
0.712,0.998967318443
0.713,0.998970904142
0.714,0.998974489842
0.715,0.998978075542
0.716,0.998981661242
0.717,0.998985246942
0.718,0.998988832642
0.719,0.998992418342
0.72,0.998996004041
0.721,0.998999589741
0.722,0.999003175441
0.723,0.999006761141
0.724,0.999010346841
0.725,0.999013932541
0.726,0.999017518241
0.727,0.99902110394
0.728,0.99902468964
0.729,0.99902827534
0.73,0.99903186104
0.731,0.99903544674
0.732,0.99903903244
0.733,0.99904261814
0.734,0.999046203839
0.735,0.999049789539
0.736,0.999053375239
0.737,0.999056960939
0.738,0.999060546639
0.739,0.999064132339
0.74,0.999067718038
0.741,0.999071303738
0.742,0.999074889438
0.743,0.999078475138
0.744,0.999082060838
0.745,0.999085646538
0.746,0.999089232238
0.747,0.999092817937
0.748,0.999096403637
0.749,0.999099989337
0.75,0.999103575037
0.751,0.999107160737
0.752,0.999110746437
0.753,0.999114332137
0.754,0.999117917836
0.755,0.999121503536
0.756,0.999125089236
0.757,0.999128674936
0.758,0.999132260636
0.759,0.999135846336
0.76,0.999139432036
0.761,0.999143017735
0.762,0.999146603435
0.763,0.999150189135
0.764,0.999153774835
0.765,0.999157360535
0.766,0.999160946235
0.767,0.999164531934
0.768,0.999168117634
0.769,0.999171703334
0.77,0.999175289034
0.771,0.999178874734
0.772,0.999182460434
0.773,0.999186046134
0.774,0.999189631833
0.775,0.999193217533
0.776,0.999196803233
0.777,0.999200388933
0.778,0.999203974633
0.779,0.999207560333
0.78,0.999211146033
0.781,0.999214731732
0.782,0.999218317432
0.783,0.999221903132
0.784,0.999225488832
0.785,0.999229074532
0.786,0.999232660232
0.787,0.999236245932
0.788,0.999239831631
0.789,0.999243417331
0.79,0.999247003031
0.791,0.999250588731
0.792,0.999254174431
0.793,0.999257760131
0.794,0.99926134583
0.795,0.99926493153
0.796,0.99926851723
0.797,0.99927210293
0.798,0.99927568863
0.799,0.99927927433
0.8,0.99928286003
0.801,0.999286445729
0.802,0.999290031429
0.803,0.999293617129
0.804,0.999297202829
0.805,0.999300788529
0.806,0.999304374229
0.807,0.999307959929
0.808,0.999311545628
0.809,0.999315131328
0.81,0.999318717028
0.811,0.999322302728
0.812,0.999325888428
0.813,0.999329474128
0.814,0.999333059828
0.815,0.999336645527
0.816,0.999340231227
0.817,0.999343816927
0.818,0.999347402627
0.819,0.999350988327
0.82,0.999354574027
0.821,0.999358159726
0.822,0.999361745426
0.823,0.999365331126
0.824,0.999368916826
0.825,0.999372502526
0.826,0.999376088226
0.827,0.999379673926
0.828,0.999383259625
0.829,0.999386845325
0.83,0.999390431025
0.831,0.999394016725
0.832,0.999397602425
0.833,0.999401188125
0.834,0.999404773825
0.835,0.999408359524
0.836,0.999411945224
0.837,0.999415530924
0.838,0.999419116624
0.839,0.999422702324
0.84,0.999426288024
0.841,0.999429873724
0.842,0.999433459423
0.843,0.999437045123
0.844,0.999440630823
0.845,0.999444216523
0.846,0.999447802223
0.847,0.999451387923
0.848,0.999454973623
0.849,0.999458559322
0.85,0.999462145022
0.851,0.999465730722
0.852,0.999469316422
0.853,0.999472902122
0.854,0.999476487822
0.855,0.999480073521
0.856,0.999483659221
0.857,0.999487244921
0.858,0.999490830621
0.859,0.999494416321
0.86,0.999498002021
0.861,0.999501587721
0.862,0.99950517342
0.863,0.99950875912
0.864,0.99951234482
0.865,0.99951593052
0.866,0.99951951622
0.867,0.99952310192
0.868,0.99952668762
0.869,0.999530273319
0.87,0.999533859019
0.871,0.999537444719
0.872,0.999541030419
0.873,0.999544616119
0.874,0.999548201819
0.875,0.999551787519
0.876,0.999555373218
0.877,0.999558958918
0.878,0.999562544618
0.879,0.999566130318
0.88,0.999569716018
0.881,0.999573301718
0.882,0.999576887417
0.883,0.999580473117
0.884,0.999584058817
0.885,0.999587644517
0.886,0.999591230217
0.887,0.999594815917
0.888,0.999598401617
0.889,0.999601987316
0.89,0.999605573016
0.891,0.999609158716
0.892,0.999612744416
0.893,0.999616330116
0.894,0.999619915816
0.895,0.999623501516
0.896,0.999627087215
0.897,0.999630672915
0.898,0.999634258615
0.899,0.999637844315
0.9,0.999641430015
0.901,0.999645015715
0.902,0.999648601415
0.903,0.999652187114
0.904,0.999655772814
0.905,0.999659358514
0.906,0.999662944214
0.907,0.999666529914
0.908,0.999670115614
0.909,0.999673701313
0.91,0.999677287013
0.911,0.999680872713
0.912,0.999684458413
0.913,0.999688044113
0.914,0.999691629813
0.915,0.999695215513
0.916,0.999698801212
0.917,0.999702386912
0.918,0.999705972612
0.919,0.999709558312
0.92,0.999713144012
0.921,0.999716729712
0.922,0.999720315412
0.923,0.999723901111
0.924,0.999727486811
0.925,0.999731072511
0.926,0.999734658211
0.927,0.999738243911
0.928,0.999741829611
0.929,0.999745415311
0.93,0.99974900101
0.931,0.99975258671
0.932,0.99975617241
0.933,0.99975975811
0.934,0.99976334381
0.935,0.99976692951
0.936,0.999770515209
0.937,0.999774100909
0.938,0.999777686609
0.939,0.999781272309
0.94,0.999784858009
0.941,0.999788443709
0.942,0.999792029409
0.943,0.999795615108
0.944,0.999799200808
0.945,0.999802786508
0.946,0.999806372208
0.947,0.999809957908
0.948,0.999813543608
0.949,0.999817129308
0.95,0.999820715007
0.951,0.999824300707
0.952,0.999827886407
0.953,0.999831472107
0.954,0.999835057807
0.955,0.999838643507
0.956,0.999842229207
0.957,0.999845814906
0.958,0.999849400606
0.959,0.999852986306
0.96,0.999856572006
0.961,0.999860157706
0.962,0.999863743406
0.963,0.999867329105
0.964,0.999870914805
0.965,0.999874500505
0.966,0.999878086205
0.967,0.999881671905
0.968,0.999885257605
0.969,0.999888843305
0.97,0.999892429004
0.971,0.999896014704
0.972,0.999899600404
0.973,0.999903186104
0.974,0.999906771804
0.975,0.999910357504
0.976,0.999913943204
0.977,0.999917528903
0.978,0.999921114603
0.979,0.999924700303
0.98,0.999928286003
0.981,0.999931871703
0.982,0.999935457403
0.983,0.999939043103
0.984,0.999942628802
0.985,0.999946214502
0.986,0.999949800202
0.987,0.999953385902
0.988,0.999956971602
0.989,0.999960557302
0.99,0.999964143001
0.991,0.999967728701
0.992,0.999971314401
0.993,0.999974900101
0.994,0.999978485801
0.995,0.999982071501
0.996,0.999985657201
0.997,0.9999892429
0.998,0.9999928286
0.999,0.9999964143


==> Figures/sample1/MATRIX_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.795333333333
0.001,0.795366666667
0.002,0.7954
0.003,0.795433333333
0.004,0.848666666667
0.005,0.848666666667
0.006,0.848666666667
0.007,0.887
0.008,0.887
0.009,0.887
0.01,0.911222222222
0.011,0.911222222222
0.012,0.911222222222
0.013,0.911222222222
0.014,0.924
0.015,0.924
0.016,0.924
0.017,0.940111111111
0.018,0.940111111111
0.019,0.940111111111
0.02,0.954777777778
0.021,0.954777777778
0.022,0.954777777778
0.023,0.954777777778
0.024,0.960111111111
0.025,0.960111111111
0.026,0.960111111111
0.027,0.967888888889
0.028,0.967888888889
0.029,0.967888888889
0.03,0.972555555556
0.031,0.972555555556
0.032,0.972555555556
0.033,0.972555555556
0.034,0.974666666667
0.035,0.974666666667
0.036,0.974666666667
0.037,0.977888888889
0.038,0.977888888889
0.039,0.977888888889
0.04,0.981111111111
0.041,0.981111111111
0.042,0.981111111111
0.043,0.981111111111
0.044,0.983777777778
0.045,0.983777777778
0.046,0.983777777778
0.047,0.985
0.048,0.985
0.049,0.985
0.05,0.987222222222
0.051,0.987222222222
0.052,0.987222222222
0.053,0.987222222222
0.054,0.988222222222
0.055,0.988222222222
0.056,0.988222222222
0.057,0.989111150373
0.058,0.989111268159
0.059,0.989111385944
0.06,0.989889281508
0.061,0.989889399293
0.062,0.989889517079
0.063,0.989889634865
0.064,0.990556419317
0.065,0.990556537102
0.066,0.990556654888
0.067,0.991445661563
0.068,0.991445779348
0.069,0.991445897134
0.07,0.992223792697
0.071,0.992224029957
0.072,0.992224267217
0.073,0.992224504477
0.074,0.992780377229
0.075,0.992780734393
0.076,0.992781091557
0.077,0.992892599944
0.078,0.992893077445
0.079,0.992893554946
0.08,0.993005143558
0.081,0.993005621059
0.082,0.99300609856
0.083,0.993006576061
0.084,0.993118164673
0.085,0.993118642174
0.086,0.993119119675
0.087,0.993564082172
0.088,0.993564681327
0.089,0.993565280483
0.09,0.993565879638
0.091,0.993566600894
0.092,0.99356732215
0.093,0.993568043405
0.094,0.993902261393
0.095,0.993903227746
0.096,0.9939041941
0.097,0.993905242454
0.098,0.993906454811
0.099,0.993907667167
0.1,0.993908879523
0.101,0.993910215336
0.102,0.993911551148
0.103,0.993912886961
0.104,0.99446977833
0.105,0.994471114143
0.106,0.994472449955
0.107,0.994807119102
0.108,0.994808454915
0.109,0.994809790727
0.11,0.994922237651
0.111,0.994923698308
0.112,0.994925158965
0.113,0.994926619622
0.114,0.99503919139
0.115,0.995040652047
0.116,0.995042112703
0.117,0.995599128916
0.118,0.995600589573
0.119,0.995602050229
0.12,0.995714621997
0.121,0.995716208917
0.122,0.995717795836
0.123,0.995719382756
0.124,0.995832165281
0.125,0.995833878944
0.126,0.995835592606
0.127,0.995837391086
0.128,0.995839359201
0.129,0.995841327316
0.13,0.996398850986
0.131,0.996400946815
0.132,0.996403042644
0.133,0.996405138473
0.134,0.996407234302
0.135,0.996409330131
0.136,0.99641142596
0.137,0.996413521789
0.138,0.996415617618
0.139,0.996417713447
0.14,0.996419809276
0.141,0.996422034304
0.142,0.996424259332
0.143,0.99642648436
0.144,0.996539906967
0.145,0.996542261697
0.146,0.996544616427
0.147,0.996547014559
0.148,0.996549499497
0.149,0.996551984435
0.15,0.996554469373
0.151,0.996556954311
0.152,0.996559439249
0.153,0.996561924187
0.154,0.996564409125
0.155,0.996566894063
0.156,0.996569379001
0.157,0.996571863939
0.158,0.996574348877
0.159,0.996576833815
0.16,0.996579318753
0.161,0.996581803691
0.162,0.996584288629
0.163,0.996586773567
0.164,0.99658934704
0.165,0.99659196478
0.166,0.99659458252
0.167,0.996708355816
0.168,0.996711106889
0.169,0.996713857962
0.17,0.996716609036
0.171,0.996719360109
0.172,0.996722111183
0.173,0.996724862256
0.174,0.99672761333
0.175,0.996730364403
0.176,0.996733115477
0.177,0.99673586655
0.178,0.996738617624
0.179,0.996741368697
0.18,0.99674411977
0.181,0.996746870844
0.182,0.996749621917
0.183,0.996752372991
0.184,0.996755214767
0.185,0.996758101895
0.186,0.996760989023
0.187,0.996763876151
0.188,0.996766763279
0.189,0.996769650407
0.19,0.996883648646
0.191,0.996886672948
0.192,0.99688969725
0.193,0.996892721552
0.194,0.996895745854
0.195,0.996898770156
0.196,0.996901794458
0.197,0.996904864864
0.198,0.996908027479
0.199,0.996911190094
0.2,0.996914352708
0.201,0.996917515323
0.202,0.996920677938
0.203,0.996923840552
0.204,0.996927003167
0.205,0.996930165782
0.206,0.996933328396
0.207,0.996936491011
0.208,0.996939653626
0.209,0.99694281624
0.21,0.996945978855
0.211,0.99694914147
0.212,0.996952304084
0.213,0.996955466699
0.214,0.996958629314
0.215,0.996961791928
0.216,0.996964954543
0.217,0.99696821172
0.218,0.996971658023
0.219,0.996975104326
0.22,0.996978550628
0.221,0.996981996931
0.222,0.996985443233
0.223,0.996988889536
0.224,0.996992335839
0.225,0.996995782141
0.226,0.996999228444
0.227,0.997002722639
0.228,0.99700631262
0.229,0.997009902601
0.23,0.997013492582
0.231,0.997017082562
0.232,0.997020672543
0.233,0.997024262524
0.234,0.997027852505
0.235,0.997031442485
0.236,0.997035032466
0.237,0.997038622447
0.238,0.997042212428
0.239,0.997045802408
0.24,0.997049392389
0.241,0.997053128569
0.242,0.997056864748
0.243,0.997060600928
0.244,0.997064337108
0.245,0.997068073287
0.246,0.997071809467
0.247,0.997075594811
0.248,0.997079478483
0.249,0.997083362155
0.25,0.997087245827
0.251,0.9970911295
0.252,0.997095013172
0.253,0.997098896844
0.254,0.997102780516
0.255,0.997106664189
0.256,0.997110547861
0.257,0.997114431533
0.258,0.997118315205
0.259,0.997122198877
0.26,0.99712608255
0.261,0.997129966222
0.262,0.997133849894
0.263,0.997137733566
0.264,0.997141617239
0.265,0.997145500911
0.266,0.997149384583
0.267,0.997153268255
0.268,0.997157151928
0.269,0.9971610356
0.27,0.997164919272
0.271,0.997168802944
0.272,0.997172686616
0.273,0.997176570289
0.274,0.997180453961
0.275,0.997184337633
0.276,0.997188221305
0.277,0.997192104978
0.278,0.99719598865
0.279,0.997199872322
0.28,0.997203755994
0.281,0.997207639667
0.282,0.997211523339
0.283,0.997215407011
0.284,0.997219290683
0.285,0.997223174355
0.286,0.997227058028
0.287,0.9972309417
0.288,0.997234825372
0.289,0.997238709044
0.29,0.997242592717
0.291,0.997246476389
0.292,0.997250360061
0.293,0.997254243733
0.294,0.997258127406
0.295,0.997262011078
0.296,0.99726589475
0.297,0.997269778422
0.298,0.997273662094
0.299,0.997277545767
0.3,0.997281429439
0.301,0.997285313111
0.302,0.997289196783
0.303,0.997293080456
0.304,0.997296964128
0.305,0.9973008478
0.306,0.997304731472
0.307,0.997308615145
0.308,0.997312498817
0.309,0.997316382489
0.31,0.997320266161
0.311,0.997324149833
0.312,0.997328033506
0.313,0.997331917178
0.314,0.99733580085
0.315,0.997339684522
0.316,0.997343568195
0.317,0.997347451867
0.318,0.997351335539
0.319,0.997355219211
0.32,0.997359102884
0.321,0.997362986556
0.322,0.997366870228
0.323,0.9973707539
0.324,0.997374637572
0.325,0.997378521245
0.326,0.997382404917
0.327,0.997386288589
0.328,0.997390172261
0.329,0.997394055934
0.33,0.997397939606
0.331,0.997401823278
0.332,0.99740570695
0.333,0.997409590622
0.334,0.997413474295
0.335,0.997417357967
0.336,0.997421241639
0.337,0.997425125311
0.338,0.997429008984
0.339,0.997432892656
0.34,0.997436776328
0.341,0.99744066
0.342,0.997444543673
0.343,0.997448427345
0.344,0.997452311017
0.345,0.997456194689
0.346,0.997460078361
0.347,0.997463962034
0.348,0.997467845706
0.349,0.997471729378
0.35,0.99747561305
0.351,0.997479496723
0.352,0.997483380395
0.353,0.997487264067
0.354,0.997491147739
0.355,0.997495031412
0.356,0.997498915084
0.357,0.997502798756
0.358,0.997506682428
0.359,0.9975105661
0.36,0.997514449773
0.361,0.997518333445
0.362,0.997522217117
0.363,0.997526100789
0.364,0.997529984462
0.365,0.997533868134
0.366,0.997537751806
0.367,0.997541635478
0.368,0.997545519151
0.369,0.997549402823
0.37,0.997553286495
0.371,0.997557170167
0.372,0.997561053839
0.373,0.997564937512
0.374,0.997568821184
0.375,0.997572704856
0.376,0.997576588528
0.377,0.997580472201
0.378,0.997584355873
0.379,0.997588239545
0.38,0.997592123217
0.381,0.99759600689
0.382,0.997599890562
0.383,0.997603774234
0.384,0.997607657906
0.385,0.997611541578
0.386,0.997615425251
0.387,0.997619308923
0.388,0.997623192595
0.389,0.997627076267
0.39,0.99763095994
0.391,0.997634843612
0.392,0.997638727284
0.393,0.997642610956
0.394,0.997646494629
0.395,0.997650378301
0.396,0.997654261973
0.397,0.997658145645
0.398,0.997662029317
0.399,0.99766591299
0.4,0.997669796662
0.401,0.997673680334
0.402,0.997677564006
0.403,0.997681447679
0.404,0.997685331351
0.405,0.997689215023
0.406,0.997693098695
0.407,0.997696982368
0.408,0.99770086604
0.409,0.997704749712
0.41,0.997708633384
0.411,0.997712517056
0.412,0.997716400729
0.413,0.997720284401
0.414,0.997724168073
0.415,0.997728051745
0.416,0.997731935418
0.417,0.99773581909
0.418,0.997739702762
0.419,0.997743586434
0.42,0.997747470107
0.421,0.997751353779
0.422,0.997755237451
0.423,0.997759121123
0.424,0.997763004795
0.425,0.997766888468
0.426,0.99777077214
0.427,0.997774655812
0.428,0.997778539484
0.429,0.997782423157
0.43,0.997786306829
0.431,0.997790190501
0.432,0.997794074173
0.433,0.997797957846
0.434,0.997801841518
0.435,0.99780572519
0.436,0.997809608862
0.437,0.997813492534
0.438,0.997817376207
0.439,0.997821259879
0.44,0.997825143551
0.441,0.997829027223
0.442,0.997832910896
0.443,0.997836794568
0.444,0.99784067824
0.445,0.997844561912
0.446,0.997848445585
0.447,0.997852329257
0.448,0.997856212929
0.449,0.997860096601
0.45,0.997863980273
0.451,0.997867863946
0.452,0.997871747618
0.453,0.99787563129
0.454,0.997879514962
0.455,0.997883398635
0.456,0.997887282307
0.457,0.997891165979
0.458,0.997895049651
0.459,0.997898933323
0.46,0.997902816996
0.461,0.997906700668
0.462,0.99791058434
0.463,0.997914468012
0.464,0.997918351685
0.465,0.997922235357
0.466,0.997926119029
0.467,0.997930002701
0.468,0.997933886374
0.469,0.997937770046
0.47,0.997941653718
0.471,0.99794553739
0.472,0.997949421062
0.473,0.997953304735
0.474,0.997957188407
0.475,0.997961072079
0.476,0.997964955751
0.477,0.997968839424
0.478,0.997972723096
0.479,0.997976606768
0.48,0.99798049044
0.481,0.997984374113
0.482,0.997988257785
0.483,0.997992141457
0.484,0.997996025129
0.485,0.997999908801
0.486,0.998003792474
0.487,0.998007676146
0.488,0.998011559818
0.489,0.99801544349
0.49,0.998019327163
0.491,0.998023210835
0.492,0.998027094507
0.493,0.998030978179
0.494,0.998034861852
0.495,0.998038745524
0.496,0.998042629196
0.497,0.998046512868
0.498,0.99805039654
0.499,0.998054280213
0.5,0.998058163885
0.501,0.998062047557
0.502,0.998065931229
0.503,0.998069814902
0.504,0.998073698574
0.505,0.998077582246
0.506,0.998081465918
0.507,0.998085349591
0.508,0.998089233263
0.509,0.998093116935
0.51,0.998097000607
0.511,0.998100884279
0.512,0.998104767952
0.513,0.998108651624
0.514,0.998112535296
0.515,0.998116418968
0.516,0.998120302641
0.517,0.998124186313
0.518,0.998128069985
0.519,0.998131953657
0.52,0.99813583733
0.521,0.998139721002
0.522,0.998143604674
0.523,0.998147488346
0.524,0.998151372018
0.525,0.998155255691
0.526,0.998159139363
0.527,0.998163023035
0.528,0.998166906707
0.529,0.99817079038
0.53,0.998174674052
0.531,0.998178557724
0.532,0.998182441396
0.533,0.998186325069
0.534,0.998190208741
0.535,0.998194092413
0.536,0.998197976085
0.537,0.998201859757
0.538,0.99820574343
0.539,0.998209627102
0.54,0.998213510774
0.541,0.998217394446
0.542,0.998221278119
0.543,0.998225161791
0.544,0.998229045463
0.545,0.998232929135
0.546,0.998236812808
0.547,0.99824069648
0.548,0.998244580152
0.549,0.998248463824
0.55,0.998252347496
0.551,0.998256231169
0.552,0.998260114841
0.553,0.998263998513
0.554,0.998267882185
0.555,0.998271765858
0.556,0.99827564953
0.557,0.998279533202
0.558,0.998283416874
0.559,0.998287300547
0.56,0.998291184219
0.561,0.998295067891
0.562,0.998298951563
0.563,0.998302835235
0.564,0.998306718908
0.565,0.99831060258
0.566,0.998314486252
0.567,0.998318369924
0.568,0.998322253597
0.569,0.998326137269
0.57,0.998330020941
0.571,0.998333904613
0.572,0.998337788285
0.573,0.998341671958
0.574,0.99834555563
0.575,0.998349439302
0.576,0.998353322974
0.577,0.998357206647
0.578,0.998361090319
0.579,0.998364973991
0.58,0.998368857663
0.581,0.998372741336
0.582,0.998376625008
0.583,0.99838050868
0.584,0.998384392352
0.585,0.998388276024
0.586,0.998392159697
0.587,0.998396043369
0.588,0.998399927041
0.589,0.998403810713
0.59,0.998407694386
0.591,0.998411578058
0.592,0.99841546173
0.593,0.998419345402
0.594,0.998423229075
0.595,0.998427112747
0.596,0.998430996419
0.597,0.998434880091
0.598,0.998438763763
0.599,0.998442647436
0.6,0.998446531108
0.601,0.99845041478
0.602,0.998454298452
0.603,0.998458182125
0.604,0.998462065797
0.605,0.998465949469
0.606,0.998469833141
0.607,0.998473716814
0.608,0.998477600486
0.609,0.998481484158
0.61,0.99848536783
0.611,0.998489251502
0.612,0.998493135175
0.613,0.998497018847
0.614,0.998500902519
0.615,0.998504786191
0.616,0.998508669864
0.617,0.998512553536
0.618,0.998516437208
0.619,0.99852032088
0.62,0.998524204553
0.621,0.998528088225
0.622,0.998531971897
0.623,0.998535855569
0.624,0.998539739241
0.625,0.998543622914
0.626,0.998547506586
0.627,0.998551390258
0.628,0.99855527393
0.629,0.998559157603
0.63,0.998563041275
0.631,0.998566924947
0.632,0.998570808619
0.633,0.998574692292
0.634,0.998578575964
0.635,0.998582459636
0.636,0.998586343308
0.637,0.99859022698
0.638,0.998594110653
0.639,0.998597994325
0.64,0.998601877997
0.641,0.998605761669
0.642,0.998609645342
0.643,0.998613529014
0.644,0.998617412686
0.645,0.998621296358
0.646,0.998625180031
0.647,0.998629063703
0.648,0.998632947375
0.649,0.998636831047
0.65,0.998640714719
0.651,0.998644598392
0.652,0.998648482064
0.653,0.998652365736
0.654,0.998656249408
0.655,0.998660133081
0.656,0.998664016753
0.657,0.998667900425
0.658,0.998671784097
0.659,0.99867566777
0.66,0.998679551442
0.661,0.998683435114
0.662,0.998687318786
0.663,0.998691202458
0.664,0.998695086131
0.665,0.998698969803
0.666,0.998702853475
0.667,0.998706737147
0.668,0.99871062082
0.669,0.998714504492
0.67,0.998718388164
0.671,0.998722271836
0.672,0.998726155509
0.673,0.998730039181
0.674,0.998733922853
0.675,0.998737806525
0.676,0.998741690197
0.677,0.99874557387
0.678,0.998749457542
0.679,0.998753341214
0.68,0.998757224886
0.681,0.998761108559
0.682,0.998764992231
0.683,0.998768875903
0.684,0.998772759575
0.685,0.998776643248
0.686,0.99878052692
0.687,0.998784410592
0.688,0.998788294264
0.689,0.998792177936
0.69,0.998796061609
0.691,0.998799945281
0.692,0.998803828953
0.693,0.998807712625
0.694,0.998811596298
0.695,0.99881547997
0.696,0.998819363642
0.697,0.998823247314
0.698,0.998827130986
0.699,0.998831014659
0.7,0.998834898331
0.701,0.998838782003
0.702,0.998842665675
0.703,0.998846549348
0.704,0.99885043302
0.705,0.998854316692
0.706,0.998858200364
0.707,0.998862084037
0.708,0.998865967709
0.709,0.998869851381
0.71,0.998873735053
0.711,0.998877618725
0.712,0.998881502398
0.713,0.99888538607
0.714,0.998889269742
0.715,0.998893153414
0.716,0.998897037087
0.717,0.998900920759
0.718,0.998904804431
0.719,0.998908688103
0.72,0.998912571776
0.721,0.998916455448
0.722,0.99892033912
0.723,0.998924222792
0.724,0.998928106464
0.725,0.998931990137
0.726,0.998935873809
0.727,0.998939757481
0.728,0.998943641153
0.729,0.998947524826
0.73,0.998951408498
0.731,0.99895529217
0.732,0.998959175842
0.733,0.998963059515
0.734,0.998966943187
0.735,0.998970826859
0.736,0.998974710531
0.737,0.998978594203
0.738,0.998982477876
0.739,0.998986361548
0.74,0.99899024522
0.741,0.998994128892
0.742,0.998998012565
0.743,0.999001896237
0.744,0.999005779909
0.745,0.999009663581
0.746,0.999013547254
0.747,0.999017430926
0.748,0.999021314598
0.749,0.99902519827
0.75,0.999029081942
0.751,0.999032965615
0.752,0.999036849287
0.753,0.999040732959
0.754,0.999044616631
0.755,0.999048500304
0.756,0.999052383976
0.757,0.999056267648
0.758,0.99906015132
0.759,0.999064034993
0.76,0.999067918665
0.761,0.999071802337
0.762,0.999075686009
0.763,0.999079569681
0.764,0.999083453354
0.765,0.999087337026
0.766,0.999091220698
0.767,0.99909510437
0.768,0.999098988043
0.769,0.999102871715
0.77,0.999106755387
0.771,0.999110639059
0.772,0.999114522732
0.773,0.999118406404
0.774,0.999122290076
0.775,0.999126173748
0.776,0.99913005742
0.777,0.999133941093
0.778,0.999137824765
0.779,0.999141708437
0.78,0.999145592109
0.781,0.999149475782
0.782,0.999153359454
0.783,0.999157243126
0.784,0.999161126798
0.785,0.999165010471
0.786,0.999168894143
0.787,0.999172777815
0.788,0.999176661487
0.789,0.999180545159
0.79,0.999184428832
0.791,0.999188312504
0.792,0.999192196176
0.793,0.999196079848
0.794,0.999199963521
0.795,0.999203847193
0.796,0.999207730865
0.797,0.999211614537
0.798,0.99921549821
0.799,0.999219381882
0.8,0.999223265554
0.801,0.999227149226
0.802,0.999231032898
0.803,0.999234916571
0.804,0.999238800243
0.805,0.999242683915
0.806,0.999246567587
0.807,0.99925045126
0.808,0.999254334932
0.809,0.999258218604
0.81,0.999262102276
0.811,0.999265985949
0.812,0.999269869621
0.813,0.999273753293
0.814,0.999277636965
0.815,0.999281520637
0.816,0.99928540431
0.817,0.999289287982
0.818,0.999293171654
0.819,0.999297055326
0.82,0.999300938999
0.821,0.999304822671
0.822,0.999308706343
0.823,0.999312590015
0.824,0.999316473687
0.825,0.99932035736
0.826,0.999324241032
0.827,0.999328124704
0.828,0.999332008376
0.829,0.999335892049
0.83,0.999339775721
0.831,0.999343659393
0.832,0.999347543065
0.833,0.999351426738
0.834,0.99935531041
0.835,0.999359194082
0.836,0.999363077754
0.837,0.999366961426
0.838,0.999370845099
0.839,0.999374728771
0.84,0.999378612443
0.841,0.999382496115
0.842,0.999386379788
0.843,0.99939026346
0.844,0.999394147132
0.845,0.999398030804
0.846,0.999401914477
0.847,0.999405798149
0.848,0.999409681821
0.849,0.999413565493
0.85,0.999417449165
0.851,0.999421332838
0.852,0.99942521651
0.853,0.999429100182
0.854,0.999432983854
0.855,0.999436867527
0.856,0.999440751199
0.857,0.999444634871
0.858,0.999448518543
0.859,0.999452402216
0.86,0.999456285888
0.861,0.99946016956
0.862,0.999464053232
0.863,0.999467936904
0.864,0.999471820577
0.865,0.999475704249
0.866,0.999479587921
0.867,0.999483471593
0.868,0.999487355266
0.869,0.999491238938
0.87,0.99949512261
0.871,0.999499006282
0.872,0.999502889955
0.873,0.999506773627
0.874,0.999510657299
0.875,0.999514540971
0.876,0.999518424643
0.877,0.999522308316
0.878,0.999526191988
0.879,0.99953007566
0.88,0.999533959332
0.881,0.999537843005
0.882,0.999541726677
0.883,0.999545610349
0.884,0.999549494021
0.885,0.999553377694
0.886,0.999557261366
0.887,0.999561145038
0.888,0.99956502871
0.889,0.999568912382
0.89,0.999572796055
0.891,0.999576679727
0.892,0.999580563399
0.893,0.999584447071
0.894,0.999588330744
0.895,0.999592214416
0.896,0.999596098088
0.897,0.99959998176
0.898,0.999603865433
0.899,0.999607749105
0.9,0.999611632777
0.901,0.999615516449
0.902,0.999619400121
0.903,0.999623283794
0.904,0.999627167466
0.905,0.999631051138
0.906,0.99963493481
0.907,0.999638818483
0.908,0.999642702155
0.909,0.999646585827
0.91,0.999650469499
0.911,0.999654353172
0.912,0.999658236844
0.913,0.999662120516
0.914,0.999666004188
0.915,0.99966988786
0.916,0.999673771533
0.917,0.999677655205
0.918,0.999681538877
0.919,0.999685422549
0.92,0.999689306222
0.921,0.999693189894
0.922,0.999697073566
0.923,0.999700957238
0.924,0.999704840911
0.925,0.999708724583
0.926,0.999712608255
0.927,0.999716491927
0.928,0.999720375599
0.929,0.999724259272
0.93,0.999728142944
0.931,0.999732026616
0.932,0.999735910288
0.933,0.999739793961
0.934,0.999743677633
0.935,0.999747561305
0.936,0.999751444977
0.937,0.99975532865
0.938,0.999759212322
0.939,0.999763095994
0.94,0.999766979666
0.941,0.999770863338
0.942,0.999774747011
0.943,0.999778630683
0.944,0.999782514355
0.945,0.999786398027
0.946,0.9997902817
0.947,0.999794165372
0.948,0.999798049044
0.949,0.999801932716
0.95,0.999805816388
0.951,0.999809700061
0.952,0.999813583733
0.953,0.999817467405
0.954,0.999821351077
0.955,0.99982523475
0.956,0.999829118422
0.957,0.999833002094
0.958,0.999836885766
0.959,0.999840769439
0.96,0.999844653111
0.961,0.999848536783
0.962,0.999852420455
0.963,0.999856304127
0.964,0.9998601878
0.965,0.999864071472
0.966,0.999867955144
0.967,0.999871838816
0.968,0.999875722489
0.969,0.999879606161
0.97,0.999883489833
0.971,0.999887373505
0.972,0.999891257178
0.973,0.99989514085
0.974,0.999899024522
0.975,0.999902908194
0.976,0.999906791866
0.977,0.999910675539
0.978,0.999914559211
0.979,0.999918442883
0.98,0.999922326555
0.981,0.999926210228
0.982,0.9999300939
0.983,0.999933977572
0.984,0.999937861244
0.985,0.999941744917
0.986,0.999945628589
0.987,0.999949512261
0.988,0.999953395933
0.989,0.999957279605
0.99,0.999961163278
0.991,0.99996504695
0.992,0.999968930622
0.993,0.999972814294
0.994,0.999976697967
0.995,0.999980581639
0.996,0.999984465311
0.997,0.999988348983
0.998,0.999992232656
0.999,0.999996116328


==> Figures/sample2/COMPRESS_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.415444444444
0.001,0.455022222222
0.002,0.4946
0.003,0.534177777778
0.004,0.618114444444
0.005,0.640063888889
0.006,0.662013333333
0.007,0.730477592593
0.008,0.741304814815
0.009,0.752132037037
0.01,0.799848148148
0.011,0.804758703704
0.012,0.809669259259
0.013,0.814579814815
0.014,0.841905521886
0.015,0.845438804714
0.016,0.848972087542
0.017,0.869626666667
0.018,0.872857171717
0.019,0.876087676768
0.02,0.892095959596
0.021,0.894449242424
0.022,0.896802525253
0.023,0.899155808081
0.024,0.909764646465
0.025,0.91183459596
0.026,0.913904545455
0.027,0.924160606061
0.028,0.926788888889
0.029,0.929417171717
0.03,0.944601010101
0.031,0.94559040404
0.032,0.94657979798
0.033,0.947569191919
0.034,0.954253030303
0.035,0.954950757576
0.036,0.955648484848
0.037,0.960868434343
0.038,0.961132828283
0.039,0.961397222222
0.04,0.962550505051
0.041,0.962884343434
0.042,0.963218181818
0.043,0.963552020202
0.044,0.964815488215
0.045,0.965543771044
0.046,0.966272053872
0.047,0.967633114478
0.048,0.967926397306
0.049,0.968219680135
0.05,0.969512962963
0.051,0.970133518519
0.052,0.970754074074
0.053,0.97137462963
0.054,0.972798888889
0.055,0.973458333333
0.056,0.974117777778
0.057,0.975988333333
0.058,0.976281111111
0.059,0.976573888889
0.06,0.977311111111
0.061,0.977518014184
0.062,0.977724917258
0.063,0.977931820331
0.064,0.978549834515
0.065,0.978706737589
0.066,0.978863640662
0.067,0.97924535855
0.068,0.979410039401
0.069,0.979574720252
0.07,0.980072734437
0.071,0.980242970843
0.072,0.98041320725
0.073,0.980583443656
0.074,0.981053680063
0.075,0.98117391647
0.076,0.981294152876
0.077,0.981769944838
0.078,0.981956847912
0.079,0.982143750985
0.08,0.982775098503
0.081,0.982990890465
0.082,0.983206682427
0.083,0.983422474389
0.084,0.983740488574
0.085,0.983776280536
0.086,0.983812072498
0.087,0.983851938534
0.088,0.983899952719
0.089,0.983947966903
0.09,0.983995981087
0.091,0.984032884161
0.092,0.984069787234
0.093,0.984106690307
0.094,0.984213963751
0.095,0.98435642238
0.096,0.984498881009
0.097,0.984850228526
0.098,0.984952687155
0.099,0.985055145784
0.1,0.985490937746
0.101,0.985543396375
0.102,0.985595855004
0.103,0.985648313633
0.104,0.985789661151
0.105,0.985808786446
0.106,0.985827911742
0.107,0.985874814815
0.108,0.985977273444
0.109,0.986079732072
0.11,0.986293301812
0.111,0.986331657877
0.112,0.986370013942
0.113,0.986408370007
0.114,0.986450800145
0.115,0.986495267321
0.116,0.986539734497
0.117,0.986684201673
0.118,0.986695335516
0.119,0.986706469358
0.12,0.986828714312
0.121,0.986867705297
0.122,0.986906696282
0.123,0.986945687268
0.124,0.987095789364
0.125,0.98713478035
0.126,0.987173771335
0.127,0.987203040098
0.128,0.987212864417
0.129,0.987222688736
0.13,0.987232513054
0.131,0.987242337373
0.132,0.987252161692
0.133,0.98726198601
0.134,0.987271810329
0.135,0.987281634648
0.136,0.987291458967
0.137,0.987313249097
0.138,0.987358970852
0.139,0.987404692606
0.14,0.987450414361
0.141,0.987497591582
0.142,0.987544768802
0.143,0.987591946023
0.144,0.987616901021
0.145,0.987630744908
0.146,0.987644588795
0.147,0.987680654905
0.148,0.987761165458
0.149,0.987841676012
0.15,0.987922186566
0.151,0.987936030453
0.152,0.987949874341
0.153,0.987963718228
0.154,0.987985895448
0.155,0.988012239335
0.156,0.988038583223
0.157,0.988187149332
0.158,0.988246826552
0.159,0.988306503773
0.16,0.988366180994
0.161,0.988375858214
0.162,0.988385535435
0.163,0.988395212655
0.164,0.988404889876
0.165,0.988414567096
0.166,0.988424244317
0.167,0.988433921537
0.168,0.988443598758
0.169,0.988453275978
0.17,0.988462953199
0.171,0.988472630419
0.172,0.98848230764
0.173,0.98849198486
0.174,0.988502378927
0.175,0.988513131416
0.176,0.988523883905
0.177,0.988545747506
0.178,0.988589833328
0.179,0.988633919151
0.18,0.988678004974
0.181,0.988692860027
0.182,0.988707715081
0.183,0.988722570134
0.184,0.988737425187
0.185,0.988752280241
0.186,0.988767135294
0.187,0.988781990348
0.188,0.988796845401
0.189,0.988811700455
0.19,0.988826555508
0.191,0.988841410561
0.192,0.988856265615
0.193,0.988871120668
0.194,0.988884864611
0.195,0.988898052997
0.196,0.988911241384
0.197,0.98892357507
0.198,0.988934199354
0.199,0.988944823638
0.2,0.988955447923
0.201,0.988966072207
0.202,0.988976696491
0.203,0.988987320775
0.204,0.988997945059
0.205,0.989008569344
0.206,0.989019193628
0.207,0.989033521616
0.208,0.989055257011
0.209,0.989076992406
0.21,0.989098727802
0.211,0.98911379653
0.212,0.989128865259
0.213,0.989143933988
0.214,0.989158209065
0.215,0.989172087318
0.216,0.98918596557
0.217,0.989196140119
0.218,0.98919890726
0.219,0.989201674402
0.22,0.989204441543
0.221,0.989207208684
0.222,0.989209975826
0.223,0.989212742967
0.224,0.989215510109
0.225,0.98921827725
0.226,0.989221044391
0.227,0.98922396374
0.228,0.989227187502
0.229,0.989230411264
0.23,0.989233635027
0.231,0.989236858789
0.232,0.989240082551
0.233,0.989243306314
0.234,0.989246530076
0.235,0.989249753838
0.236,0.989252977601
0.237,0.989256201363
0.238,0.989259425125
0.239,0.989262648888
0.24,0.98926587265
0.241,0.989270119804
0.242,0.989274366958
0.243,0.989278614113
0.244,0.989282861267
0.245,0.989287108421
0.246,0.989291355575
0.247,0.989295602729
0.248,0.989299849883
0.249,0.989304097038
0.25,0.989308344192
0.251,0.989312591346
0.252,0.9893168385
0.253,0.989321085654
0.254,0.989325332808
0.255,0.989329579963
0.256,0.989333827117
0.257,0.989338074271
0.258,0.989342321425
0.259,0.989346568579
0.26,0.989350815733
0.261,0.989355062887
0.262,0.989359310042
0.263,0.989363557196
0.264,0.989372248794
0.265,0.989383162615
0.266,0.989394076436
0.267,0.989404990257
0.268,0.989415904078
0.269,0.989426817899
0.27,0.989437731719
0.271,0.98944864554
0.272,0.989459559361
0.273,0.989470473182
0.274,0.989481387003
0.275,0.989492300824
0.276,0.989503214644
0.277,0.989513770042
0.278,0.989523608594
0.279,0.989533447146
0.28,0.989654396809
0.281,0.989657568695
0.282,0.98966074058
0.283,0.989663912465
0.284,0.989667084351
0.285,0.989670256236
0.286,0.989673428121
0.287,0.989676600007
0.288,0.989679771892
0.289,0.989682943777
0.29,0.989686115663
0.291,0.989689287548
0.292,0.989692459434
0.293,0.989695631319
0.294,0.989699596855
0.295,0.989703959217
0.296,0.989708321578
0.297,0.98971268394
0.298,0.989717046301
0.299,0.989721408663
0.3,0.989725771024
0.301,0.989730133386
0.302,0.989734495747
0.303,0.989738858109
0.304,0.989743229919
0.305,0.989747606452
0.306,0.989751982986
0.307,0.989757946822
0.308,0.98976708526
0.309,0.989776223699
0.31,0.989785362138
0.311,0.989794500576
0.312,0.989803639015
0.313,0.989812777454
0.314,0.989821915892
0.315,0.989831054331
0.316,0.989840192769
0.317,0.989849331208
0.318,0.989858469647
0.319,0.989867608085
0.32,0.989876746524
0.321,0.989885884963
0.322,0.989895023401
0.323,0.98990416184
0.324,0.989913300279
0.325,0.989922438717
0.326,0.989931577156
0.327,0.989940715594
0.328,0.989949854033
0.329,0.989958992472
0.33,0.98996813091
0.331,0.989972507444
0.332,0.989976883978
0.333,0.989981260512
0.334,0.989985637046
0.335,0.98999001358
0.336,0.989994390114
0.337,0.989998766647
0.338,0.990003143181
0.339,0.990007519715
0.34,0.990011896249
0.341,0.99002043945
0.342,0.99002898265
0.343,0.990037525851
0.344,0.990046069051
0.345,0.990054612252
0.346,0.990063155452
0.347,0.990071698653
0.348,0.990080241853
0.349,0.990088785054
0.35,0.990319550477
0.351,0.990328598728
0.352,0.990337646979
0.353,0.99034669523
0.354,0.990355743481
0.355,0.990364791732
0.356,0.990373839983
0.357,0.990494178556
0.358,0.990503764442
0.359,0.990513350327
0.36,0.990522936213
0.361,0.990532522098
0.362,0.990542107984
0.363,0.990551693869
0.364,0.990605724199
0.365,0.990681976751
0.366,0.990758229303
0.367,0.990810870744
0.368,0.990816289963
0.369,0.990821709182
0.37,0.990827128401
0.371,0.990834677249
0.372,0.990842226097
0.373,0.990849774946
0.374,0.990857323794
0.375,0.990864872643
0.376,0.990872421491
0.377,0.990880029757
0.378,0.990887756859
0.379,0.99089548396
0.38,0.990903211062
0.381,0.990911475798
0.382,0.990919740534
0.383,0.99092800527
0.384,0.990936270006
0.385,0.990944534742
0.386,0.990952799477
0.387,0.990962056277
0.388,0.990973297203
0.389,0.99098453813
0.39,0.990995779056
0.391,0.991011781887
0.392,0.991027784719
0.393,0.99104378755
0.394,0.991059912481
0.395,0.991076098462
0.396,0.991092284444
0.397,0.991108470425
0.398,0.991124656406
0.399,0.991140842388
0.4,0.991157028369
0.401,0.991173214351
0.402,0.991189400332
0.403,0.991205586313
0.404,0.991222080937
0.405,0.991238729881
0.406,0.991255378825
0.407,0.99127202777
0.408,0.991288676714
0.409,0.991305325658
0.41,0.991321974603
0.411,0.991338623547
0.412,0.991355272491
0.413,0.991371921436
0.414,0.991605345272
0.415,0.99161382322
0.416,0.991622301169
0.417,0.991630779118
0.418,0.991639257066
0.419,0.991647735015
0.42,0.991656212964
0.421,0.991664882483
0.422,0.991673552003
0.423,0.991682221522
0.424,0.991690891042
0.425,0.991699560561
0.426,0.991708230081
0.427,0.991717208242
0.428,0.991726803688
0.429,0.991736399133
0.43,0.991745994579
0.431,0.991755590024
0.432,0.99176518547
0.433,0.991774780915
0.434,0.991784376361
0.435,0.991793971806
0.436,0.991803567251
0.437,0.991812607141
0.438,0.99182053592
0.439,0.991828464699
0.44,0.991836393478
0.441,0.991844322257
0.442,0.991852251035
0.443,0.991860179814
0.444,0.991868108593
0.445,0.991876037372
0.446,0.991883966151
0.447,0.991891894929
0.448,0.991899823708
0.449,0.991907752487
0.45,0.991915681266
0.451,0.991923610045
0.452,0.991931538823
0.453,0.991939467602
0.454,0.991947396381
0.455,0.99195532516
0.456,0.991963253938
0.457,0.991971182717
0.458,0.991979111496
0.459,0.991987040275
0.46,0.991994969054
0.461,0.992002897832
0.462,0.992010826611
0.463,0.99201875539
0.464,0.992026221206
0.465,0.99203345554
0.466,0.992040689875
0.467,0.99215903532
0.468,0.992166269654
0.469,0.992173503989
0.47,0.992180738323
0.471,0.992187516036
0.472,0.99219429375
0.473,0.992201071463
0.474,0.992207849176
0.475,0.99221462689
0.476,0.992221404603
0.477,0.992228536174
0.478,0.992236375458
0.479,0.992244214743
0.48,0.992252054027
0.481,0.992259893311
0.482,0.992267732596
0.483,0.99227557188
0.484,0.992283411165
0.485,0.992291250449
0.486,0.992299089734
0.487,0.992306929018
0.488,0.992314768303
0.489,0.992322607587
0.49,0.992330446872
0.491,0.992339375481
0.492,0.99234830409
0.493,0.992357232699
0.494,0.992366161308
0.495,0.992375089917
0.496,0.992384018526
0.497,0.992392947135
0.498,0.992401875744
0.499,0.992410804354
0.5,0.992419732963
0.501,0.992428661572
0.502,0.992437590181
0.503,0.99244651879
0.504,0.992455447399
0.505,0.992464376008
0.506,0.992473304617
0.507,0.992482233226
0.508,0.992491161835
0.509,0.992500090444
0.51,0.992509019053
0.511,0.992518401177
0.512,0.992527783301
0.513,0.992537165425
0.514,0.992546547549
0.515,0.992555929673
0.516,0.992565311796
0.517,0.99257469392
0.518,0.992584076044
0.519,0.992593458168
0.52,0.992602840292
0.521,0.992612222416
0.522,0.992621604539
0.523,0.992630986663
0.524,0.992640368787
0.525,0.992649750911
0.526,0.992659133035
0.527,0.992668515159
0.528,0.992677897282
0.529,0.992687279406
0.53,0.99269666153
0.531,0.992706043654
0.532,0.992715425778
0.533,0.992724807902
0.534,0.992734190025
0.535,0.992743572149
0.536,0.992752954273
0.537,0.992762336397
0.538,0.992771718521
0.539,0.992781100645
0.54,0.992790482768
0.541,0.992799864892
0.542,0.992809247016
0.543,0.99281862914
0.544,0.992828011264
0.545,0.992837393388
0.546,0.992846775511
0.547,0.992855930693
0.548,0.992864631989
0.549,0.992873333284
0.55,0.99288203458
0.551,0.992890735876
0.552,0.992899437172
0.553,0.992908138468
0.554,0.992916839764
0.555,0.99292554106
0.556,0.992934242356
0.557,0.992942943652
0.558,0.992951644948
0.559,0.992960346244
0.56,0.99296904754
0.561,0.992977748836
0.562,0.992986450132
0.563,0.992995151428
0.564,0.993003494301
0.565,0.993011657962
0.566,0.993019821624
0.567,0.993027985285
0.568,0.993036148947
0.569,0.993044312608
0.57,0.99305247627
0.571,0.993060134881
0.572,0.993067793492
0.573,0.993075452103
0.574,0.993083110714
0.575,0.993090769325
0.576,0.993098427936
0.577,0.993106436503
0.578,0.993115144983
0.579,0.993123853463
0.58,0.993132561943
0.581,0.993141270422
0.582,0.993149978902
0.583,0.993158687382
0.584,0.993167395862
0.585,0.993176104342
0.586,0.993184812821
0.587,0.993193521301
0.588,0.993202229781
0.589,0.993210938261
0.59,0.993219646741
0.591,0.99322835522
0.592,0.9932370637
0.593,0.99324577218
0.594,0.99325448066
0.595,0.99326318914
0.596,0.993271897619
0.597,0.993280606099
0.598,0.993289314579
0.599,0.993298023059
0.6,0.993306731539
0.601,0.993315440018
0.602,0.993324148498
0.603,0.993332856978
0.604,0.993341565458
0.605,0.993350273938
0.606,0.993358982417
0.607,0.993367879221
0.608,0.993377152673
0.609,0.993386426124
0.61,0.993395699576
0.611,0.993423243553
0.612,0.99345078753
0.613,0.993478331508
0.614,0.993505875485
0.615,0.993533419462
0.616,0.99356096344
0.617,0.99358304848
0.618,0.993594215645
0.619,0.993605382811
0.62,0.993616549977
0.621,0.993627717143
0.622,0.993638884308
0.623,0.993650051474
0.624,0.99366121864
0.625,0.993672385806
0.626,0.993683552971
0.627,0.993695315375
0.628,0.993708268255
0.629,0.993721221135
0.63,0.993734174015
0.631,0.993747126895
0.632,0.993760079775
0.633,0.993773032655
0.634,0.993785985535
0.635,0.993798938415
0.636,0.993811891295
0.637,0.993824844175
0.638,0.993837797055
0.639,0.993850749935
0.64,0.993863702815
0.641,0.993876655695
0.642,0.993889608575
0.643,0.993902561455
0.644,0.993915828746
0.645,0.993929253243
0.646,0.993942677739
0.647,0.993956102236
0.648,0.993969526732
0.649,0.993982951229
0.65,0.993996375725
0.651,0.994009800222
0.652,0.994023224718
0.653,0.994036649215
0.654,0.994050073711
0.655,0.994063498208
0.656,0.994076922704
0.657,0.994090569423
0.658,0.994104660586
0.659,0.994118751749
0.66,0.994132842912
0.661,0.994146934075
0.662,0.994161025239
0.663,0.994175116402
0.664,0.994189207565
0.665,0.994203298728
0.666,0.994217389891
0.667,0.994231481054
0.668,0.994245572217
0.669,0.994259663381
0.67,0.994273754544
0.671,0.994287845707
0.672,0.99430193687
0.673,0.994316028033
0.674,0.994330119196
0.675,0.994344210359
0.676,0.994358301523
0.677,0.994372392686
0.678,0.994386483849
0.679,0.994400575012
0.68,0.994414666175
0.681,0.994428757338
0.682,0.994442848502
0.683,0.994456939665
0.684,0.994471030828
0.685,0.994485121991
0.686,0.994499213154
0.687,0.994513304317
0.688,0.99452739548
0.689,0.994541486644
0.69,0.994555577807
0.691,0.99456966897
0.692,0.994583760133
0.693,0.994597851296
0.694,0.99461273611
0.695,0.99462801775
0.696,0.994643299389
0.697,0.994658581028
0.698,0.994673862668
0.699,0.994689144307
0.7,0.994704425946
0.701,0.994720077956
0.702,0.994735729966
0.703,0.994751381975
0.704,0.994767033985
0.705,0.994782685995
0.706,0.994798338004
0.707,0.994813990014
0.708,0.994829642024
0.709,0.994845294034
0.71,0.994860946043
0.711,0.994876598053
0.712,0.994892250063
0.713,0.994907902072
0.714,0.994923554082
0.715,0.994939206092
0.716,0.994954858102
0.717,0.994970510111
0.718,0.994986162121
0.719,0.995001814131
0.72,0.99501746614
0.721,0.995033911801
0.722,0.995050357461
0.723,0.995066803122
0.724,0.995083784258
0.725,0.995101033131
0.726,0.995118282004
0.727,0.995135530878
0.728,0.995152779751
0.729,0.995170028625
0.73,0.995187277498
0.731,0.995204526371
0.732,0.995221775245
0.733,0.995239024118
0.734,0.995256272991
0.735,0.995273521865
0.736,0.995290770738
0.737,0.995308019611
0.738,0.995325268485
0.739,0.995342517358
0.74,0.995359766231
0.741,0.995377015105
0.742,0.995394263978
0.743,0.995411512852
0.744,0.995429338925
0.745,0.9954474536
0.746,0.995465568274
0.747,0.995483682948
0.748,0.995501797622
0.749,0.995519912297
0.75,0.995538026971
0.751,0.995556141645
0.752,0.995574256319
0.753,0.995592370993
0.754,0.995610485668
0.755,0.995628600342
0.756,0.995646715016
0.757,0.99566482969
0.758,0.995682944365
0.759,0.995701059039
0.76,0.995719173713
0.761,0.995737288387
0.762,0.995755403061
0.763,0.995773517736
0.764,0.99579163241
0.765,0.995809747084
0.766,0.995827861758
0.767,0.995845976433
0.768,0.995864091107
0.769,0.995882205781
0.77,0.995900320455
0.771,0.995918435129
0.772,0.995936549804
0.773,0.995954664478
0.774,0.995972779152
0.775,0.995990893826
0.776,0.996009008501
0.777,0.996027123175
0.778,0.996045237849
0.779,0.996063352523
0.78,0.996081467198
0.781,0.996099581872
0.782,0.996117696546
0.783,0.99613581122
0.784,0.996153925894
0.785,0.996172040569
0.786,0.996190155243
0.787,0.996207873092
0.788,0.99622479729
0.789,0.996241721488
0.79,0.996258645686
0.791,0.996275569884
0.792,0.996292494082
0.793,0.99630941828
0.794,0.996325534397
0.795,0.996341246474
0.796,0.996356958551
0.797,0.996372670628
0.798,0.996388382704
0.799,0.996404094781
0.8,0.996419806858
0.801,0.996435518935
0.802,0.996451231012
0.803,0.996466943088
0.804,0.996482655165
0.805,0.996498367242
0.806,0.996514079319
0.807,0.996529791396
0.808,0.996545503473
0.809,0.996561215549
0.81,0.996576927626
0.811,0.996592639703
0.812,0.99660835178
0.813,0.996624063857
0.814,0.996639775934
0.815,0.99665548801
0.816,0.996671200087
0.817,0.996686912164
0.818,0.996702624241
0.819,0.996718336318
0.82,0.996734048394
0.821,0.996750377755
0.822,0.996766707116
0.823,0.996783036477
0.824,0.996798921393
0.825,0.996814584087
0.826,0.996830246781
0.827,0.996846336826
0.828,0.996863281571
0.829,0.996880226317
0.83,0.996897171062
0.831,0.996914115807
0.832,0.996931060553
0.833,0.996948005298
0.834,0.996965394488
0.835,0.9969830059
0.836,0.997000617312
0.837,0.997018228724
0.838,0.997035840136
0.839,0.997053451548
0.84,0.99707106296
0.841,0.997088674372
0.842,0.997106285784
0.843,0.997123897196
0.844,0.997141508609
0.845,0.997159120021
0.846,0.997176731433
0.847,0.997194342845
0.848,0.997211954257
0.849,0.997229565669
0.85,0.997247177081
0.851,0.997264788493
0.852,0.997282399905
0.853,0.997300011317
0.854,0.997317622729
0.855,0.997335234141
0.856,0.997352845553
0.857,0.997370456965
0.858,0.997388068377
0.859,0.997405679789
0.86,0.997423291201
0.861,0.997440902613
0.862,0.997458514025
0.863,0.997476125438
0.864,0.99749373685
0.865,0.997511348262
0.866,0.997528959674
0.867,0.997546848864
0.868,0.997565293609
0.869,0.997583738354
0.87,0.9976021831
0.871,0.997620627845
0.872,0.99763907259
0.873,0.997657517336
0.874,0.997675962081
0.875,0.997694406827
0.876,0.997712851572
0.877,0.997731296317
0.878,0.997749741063
0.879,0.997768185808
0.88,0.997786630554
0.881,0.997805075299
0.882,0.997823520044
0.883,0.99784196479
0.884,0.997860409535
0.885,0.99787885428
0.886,0.997897299026
0.887,0.997915743771
0.888,0.997934188517
0.889,0.997952633262
0.89,0.997971078007
0.891,0.997989522753
0.892,0.998007967498
0.893,0.998026412244
0.894,0.998044856989
0.895,0.998063301734
0.896,0.99808174648
0.897,0.998100191225
0.898,0.998118635971
0.899,0.998137080716
0.9,0.998155525461
0.901,0.998173970207
0.902,0.998192414952
0.903,0.998210859697
0.904,0.998229304443
0.905,0.998247749188
0.906,0.998266193934
0.907,0.998284638679
0.908,0.998303083424
0.909,0.99832152817
0.91,0.998339972915
0.911,0.998358417661
0.912,0.998376862406
0.913,0.998395307151
0.914,0.998413751897
0.915,0.998432196642
0.916,0.998450641387
0.917,0.998469086133
0.918,0.998487530878
0.919,0.998505975624
0.92,0.998524420369
0.921,0.998542865114
0.922,0.99856130986
0.923,0.998579754605
0.924,0.998598199351
0.925,0.998616644096
0.926,0.998635088841
0.927,0.998653533587
0.928,0.998671978332
0.929,0.998690423078
0.93,0.998708867823
0.931,0.998727312568
0.932,0.998745757314
0.933,0.998764202059
0.934,0.998782646804
0.935,0.99880109155
0.936,0.998819536295
0.937,0.998837981041
0.938,0.998856425786
0.939,0.998874870531
0.94,0.998893315277
0.941,0.998911760022
0.942,0.998930204768
0.943,0.998948649513
0.944,0.998967094258
0.945,0.998985539004
0.946,0.999003983749
0.947,0.999022428494
0.948,0.99904087324
0.949,0.999059317985
0.95,0.999077762731
0.951,0.999096207476
0.952,0.999114652221
0.953,0.999133096967
0.954,0.999151541712
0.955,0.999169986458
0.956,0.999188431203
0.957,0.999206875948
0.958,0.999225320694
0.959,0.999243765439
0.96,0.999262210185
0.961,0.99928065493
0.962,0.999299099675
0.963,0.999317544421
0.964,0.999335989166
0.965,0.999354433911
0.966,0.999372878657
0.967,0.999391323402
0.968,0.999409768148
0.969,0.999428212893
0.97,0.999446657638
0.971,0.999465102384
0.972,0.999483547129
0.973,0.999501991875
0.974,0.99952043662
0.975,0.999538881365
0.976,0.999557326111
0.977,0.999575770856
0.978,0.999594215601
0.979,0.999612660347
0.98,0.999631105092
0.981,0.999649549838
0.982,0.999667994583
0.983,0.999686439328
0.984,0.999704884074
0.985,0.999723328819
0.986,0.999741773565
0.987,0.99976021831
0.988,0.999778663055
0.989,0.999797107801
0.99,0.999815552546
0.991,0.999833997292
0.992,0.999852442037
0.993,0.999870886782
0.994,0.999889331528
0.995,0.999907776273
0.996,0.999926221018
0.997,0.999944665764
0.998,0.999963110509
0.999,0.999981555255


==> Figures/sample2/MATRIX_COMPRESS_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.770777777778
0.001,0.770777777778
0.002,0.770777777778
0.003,0.770777777778
0.004,0.838333333333
0.005,0.838333333333
0.006,0.838333333333
0.007,0.885888888889
0.008,0.885888888889
0.009,0.885888888889
0.01,0.913111111111
0.011,0.913111223345
0.012,0.913111335578
0.013,0.913111447811
0.014,0.944111560045
0.015,0.944111672278
0.016,0.944111784512
0.017,0.966778601077
0.018,0.966778826304
0.019,0.966779051532
0.02,0.97577927676
0.021,0.975779501988
0.022,0.975779727216
0.023,0.975779952443
0.024,0.981113511005
0.025,0.981113736232
0.026,0.98111396146
0.027,0.98611422474
0.028,0.986114564123
0.029,0.986114903506
0.03,0.990115242889
0.031,0.990115925915
0.032,0.99011660894
0.033,0.990117291966
0.034,0.991673683804
0.035,0.991674596714
0.036,0.991675509625
0.037,0.994009832763
0.038,0.994010976354
0.039,0.994012119945
0.04,0.994902152425
0.041,0.994903643239
0.042,0.994905134052
0.043,0.994906624866
0.044,0.995575014634
0.045,0.995576853879
0.046,0.995578693125
0.047,0.995691798882
0.048,0.995694104328
0.049,0.995696409773
0.05,0.996143159664
0.051,0.99614546511
0.052,0.996147770556
0.053,0.996150076002
0.054,0.996374681917
0.055,0.996377104734
0.056,0.996379527551
0.057,0.996493100741
0.058,0.996495641343
0.059,0.996498181946
0.06,0.996500722548
0.061,0.996503381354
0.062,0.99650604016
0.063,0.996508698966
0.064,0.996511357771
0.065,0.996514016577
0.066,0.996516675383
0.067,0.996630484983
0.068,0.996633262836
0.069,0.996636040689
0.07,0.996638818543
0.071,0.996641715871
0.072,0.996644613198
0.073,0.996647510526
0.074,0.996650407854
0.075,0.996653305181
0.076,0.996656202509
0.077,0.996659099837
0.078,0.996661997165
0.079,0.996664894492
0.08,0.996778902931
0.081,0.996781921032
0.082,0.996784939133
0.083,0.996787957233
0.084,0.996790975334
0.085,0.996793993435
0.086,0.996797011535
0.087,0.996800029636
0.088,0.996803047737
0.089,0.996806065837
0.09,0.996809083938
0.091,0.996812224139
0.092,0.99681536434
0.093,0.99681850454
0.094,0.99682180814
0.095,0.996825193439
0.096,0.996828578738
0.097,0.996831964036
0.098,0.996835349335
0.099,0.996838734634
0.1,0.996842119933
0.101,0.996845505232
0.102,0.996848890531
0.103,0.996852275829
0.104,0.996855661128
0.105,0.996859046427
0.106,0.996862431726
0.107,0.996865817025
0.108,0.996869202324
0.109,0.996872587623
0.11,0.996875972921
0.111,0.99687935822
0.112,0.996882743519
0.113,0.996886128818
0.114,0.996889514117
0.115,0.996892899416
0.116,0.996896284714
0.117,0.996899711942
0.118,0.996903223027
0.119,0.996906734112
0.12,0.996910245197
0.121,0.996913756282
0.122,0.996917267367
0.123,0.996920778452
0.124,0.996924289537
0.125,0.996927800622
0.126,0.996931311707
0.127,0.996934822792
0.128,0.996938333877
0.129,0.996941844962
0.13,0.996945356047
0.131,0.996948867132
0.132,0.996952378217
0.133,0.996955889302
0.134,0.996959400387
0.135,0.996962911472
0.136,0.996966422557
0.137,0.996969933642
0.138,0.996973444727
0.139,0.996976955812
0.14,0.996980466897
0.141,0.996983977982
0.142,0.996987489067
0.143,0.996991000152
0.144,0.996994511237
0.145,0.996998022322
0.146,0.997001533407
0.147,0.997005044492
0.148,0.997008555577
0.149,0.997012066662
0.15,0.997015577747
0.151,0.997019088832
0.152,0.997022599917
0.153,0.997026111002
0.154,0.997029622087
0.155,0.997033133172
0.156,0.997036644257
0.157,0.997040155342
0.158,0.997043666427
0.159,0.997047177512
0.16,0.997050688597
0.161,0.997054199682
0.162,0.997057710767
0.163,0.997061221852
0.164,0.997064732937
0.165,0.997068244022
0.166,0.997071755107
0.167,0.997075266192
0.168,0.997078777277
0.169,0.997082288362
0.17,0.997085799447
0.171,0.997089310532
0.172,0.997092821617
0.173,0.997096332702
0.174,0.997099843787
0.175,0.997103354872
0.176,0.997106865957
0.177,0.997110377042
0.178,0.997113888127
0.179,0.997117399212
0.18,0.997120910297
0.181,0.997124421382
0.182,0.997127932467
0.183,0.997131443552
0.184,0.997134954637
0.185,0.997138465722
0.186,0.997141976807
0.187,0.997145487892
0.188,0.997148998977
0.189,0.997152510062
0.19,0.997156021147
0.191,0.997159532232
0.192,0.997163043317
0.193,0.997166554402
0.194,0.997170065487
0.195,0.997173576572
0.196,0.997177087657
0.197,0.997180598742
0.198,0.997184109827
0.199,0.997187620912
0.2,0.997191131997
0.201,0.997194643082
0.202,0.997198154167
0.203,0.997201665252
0.204,0.997205176337
0.205,0.997208687422
0.206,0.997212198507
0.207,0.997215709592
0.208,0.997219220677
0.209,0.997222731762
0.21,0.997226242847
0.211,0.997229753932
0.212,0.997233265017
0.213,0.997236776102
0.214,0.997240287187
0.215,0.997243798272
0.216,0.997247309357
0.217,0.997250820442
0.218,0.997254331527
0.219,0.997257842612
0.22,0.997261353697
0.221,0.997264864782
0.222,0.997268375867
0.223,0.997271886952
0.224,0.997275398037
0.225,0.997278909122
0.226,0.997282420207
0.227,0.997285931292
0.228,0.997289442377
0.229,0.997292953462
0.23,0.997296464547
0.231,0.997299975632
0.232,0.997303486717
0.233,0.997306997802
0.234,0.997310508887
0.235,0.997314019972
0.236,0.997317531057
0.237,0.997321042142
0.238,0.997324553227
0.239,0.997328064312
0.24,0.997331575397
0.241,0.997335086482
0.242,0.997338597567
0.243,0.997342108652
0.244,0.997345619737
0.245,0.997349130822
0.246,0.997352641907
0.247,0.997356152992
0.248,0.997359664077
0.249,0.997363175162
0.25,0.997366686247
0.251,0.997370197332
0.252,0.997373708417
0.253,0.997377219502
0.254,0.997380730587
0.255,0.997384241672
0.256,0.997387752757
0.257,0.997391263842
0.258,0.997394774927
0.259,0.997398286012
0.26,0.997401797097
0.261,0.997405308182
0.262,0.997408819267
0.263,0.997412330352
0.264,0.997415841437
0.265,0.997419352522
0.266,0.997422863607
0.267,0.997426374692
0.268,0.997429885777
0.269,0.997433396862
0.27,0.997436907947
0.271,0.997440419032
0.272,0.997443930117
0.273,0.997447441202
0.274,0.997450952287
0.275,0.997454463373
0.276,0.997457974458
0.277,0.997461485543
0.278,0.997464996628
0.279,0.997468507713
0.28,0.997472018798
0.281,0.997475529883
0.282,0.997479040968
0.283,0.997482552053
0.284,0.997486063138
0.285,0.997489574223
0.286,0.997493085308
0.287,0.997496596393
0.288,0.997500107478
0.289,0.997503618563
0.29,0.997507129648
0.291,0.997510640733
0.292,0.997514151818
0.293,0.997517662903
0.294,0.997521173988
0.295,0.997524685073
0.296,0.997528196158
0.297,0.997531707243
0.298,0.997535218328
0.299,0.997538729413
0.3,0.997542240498
0.301,0.997545751583
0.302,0.997549262668
0.303,0.997552773753
0.304,0.997556284838
0.305,0.997559795923
0.306,0.997563307008
0.307,0.997566818093
0.308,0.997570329178
0.309,0.997573840263
0.31,0.997577351348
0.311,0.997580862433
0.312,0.997584373518
0.313,0.997587884603
0.314,0.997591395688
0.315,0.997594906773
0.316,0.997598417858
0.317,0.997601928943
0.318,0.997605440028
0.319,0.997608951113
0.32,0.997612462198
0.321,0.997615973283
0.322,0.997619484368
0.323,0.997622995453
0.324,0.997626506538
0.325,0.997630017623
0.326,0.997633528708
0.327,0.997637039793
0.328,0.997640550878
0.329,0.997644061963
0.33,0.997647573048
0.331,0.997651084133
0.332,0.997654595218
0.333,0.997658106303
0.334,0.997661617388
0.335,0.997665128473
0.336,0.997668639558
0.337,0.997672150643
0.338,0.997675661728
0.339,0.997679172813
0.34,0.997682683898
0.341,0.997686194983
0.342,0.997689706068
0.343,0.997693217153
0.344,0.997696728238
0.345,0.997700239323
0.346,0.997703750408
0.347,0.997707261493
0.348,0.997710772578
0.349,0.997714283663
0.35,0.997717794748
0.351,0.997721305833
0.352,0.997724816918
0.353,0.997728328003
0.354,0.997731839088
0.355,0.997735350173
0.356,0.997738861258
0.357,0.997742372343
0.358,0.997745883428
0.359,0.997749394513
0.36,0.997752905598
0.361,0.997756416683
0.362,0.997759927768
0.363,0.997763438853
0.364,0.997766949938
0.365,0.997770461023
0.366,0.997773972108
0.367,0.997777483193
0.368,0.997780994278
0.369,0.997784505363
0.37,0.997788016448
0.371,0.997791527533
0.372,0.997795038618
0.373,0.997798549703
0.374,0.997802060788
0.375,0.997805571873
0.376,0.997809082958
0.377,0.997812594043
0.378,0.997816105128
0.379,0.997819616213
0.38,0.997823127298
0.381,0.997826638383
0.382,0.997830149468
0.383,0.997833660553
0.384,0.997837171638
0.385,0.997840682723
0.386,0.997844193808
0.387,0.997847704893
0.388,0.997851215978
0.389,0.997854727063
0.39,0.997858238148
0.391,0.997861749233
0.392,0.997865260318
0.393,0.997868771403
0.394,0.997872282488
0.395,0.997875793573
0.396,0.997879304658
0.397,0.997882815743
0.398,0.997886326828
0.399,0.997889837913
0.4,0.997893348998
0.401,0.997896860083
0.402,0.997900371168
0.403,0.997903882253
0.404,0.997907393338
0.405,0.997910904423
0.406,0.997914415508
0.407,0.997917926593
0.408,0.997921437678
0.409,0.997924948763
0.41,0.997928459848
0.411,0.997931970933
0.412,0.997935482018
0.413,0.997938993103
0.414,0.997942504188
0.415,0.997946015273
0.416,0.997949526358
0.417,0.997953037443
0.418,0.997956548528
0.419,0.997960059613
0.42,0.997963570698
0.421,0.997967081783
0.422,0.997970592868
0.423,0.997974103953
0.424,0.997977615038
0.425,0.997981126123
0.426,0.997984637208
0.427,0.997988148293
0.428,0.997991659378
0.429,0.997995170463
0.43,0.997998681548
0.431,0.998002192633
0.432,0.998005703718
0.433,0.998009214803
0.434,0.998012725888
0.435,0.998016236973
0.436,0.998019748058
0.437,0.998023259143
0.438,0.998026770228
0.439,0.998030281313
0.44,0.998033792398
0.441,0.998037303483
0.442,0.998040814568
0.443,0.998044325653
0.444,0.998047836738
0.445,0.998051347823
0.446,0.998054858908
0.447,0.998058369993
0.448,0.998061881078
0.449,0.998065392163
0.45,0.998068903248
0.451,0.998072414333
0.452,0.998075925418
0.453,0.998079436503
0.454,0.998082947588
0.455,0.998086458673
0.456,0.998089969758
0.457,0.998093480843
0.458,0.998096991928
0.459,0.998100503013
0.46,0.998104014098
0.461,0.998107525183
0.462,0.998111036268
0.463,0.998114547353
0.464,0.998118058438
0.465,0.998121569523
0.466,0.998125080608
0.467,0.998128591693
0.468,0.998132102778
0.469,0.998135613863
0.47,0.998139124948
0.471,0.998142636033
0.472,0.998146147118
0.473,0.998149658203
0.474,0.998153169288
0.475,0.998156680373
0.476,0.998160191458
0.477,0.998163702543
0.478,0.998167213628
0.479,0.998170724713
0.48,0.998174235798
0.481,0.998177746883
0.482,0.998181257968
0.483,0.998184769053
0.484,0.998188280138
0.485,0.998191791223
0.486,0.998195302308
0.487,0.998198813393
0.488,0.998202324478
0.489,0.998205835563
0.49,0.998209346648
0.491,0.998212857733
0.492,0.998216368818
0.493,0.998219879903
0.494,0.998223390988
0.495,0.998226902073
0.496,0.998230413158
0.497,0.998233924243
0.498,0.998237435328
0.499,0.998240946413
0.5,0.998244457498
0.501,0.998247968583
0.502,0.998251479668
0.503,0.998254990753
0.504,0.998258501838
0.505,0.998262012923
0.506,0.998265524008
0.507,0.998269035093
0.508,0.998272546178
0.509,0.998276057263
0.51,0.998279568348
0.511,0.998283079433
0.512,0.998286590518
0.513,0.998290101603
0.514,0.998293612688
0.515,0.998297123773
0.516,0.998300634858
0.517,0.998304145943
0.518,0.998307657028
0.519,0.998311168113
0.52,0.998314679198
0.521,0.998318190283
0.522,0.998321701368
0.523,0.998325212453
0.524,0.998328723538
0.525,0.998332234623
0.526,0.998335745708
0.527,0.998339256793
0.528,0.998342767878
0.529,0.998346278963
0.53,0.998349790048
0.531,0.998353301133
0.532,0.998356812218
0.533,0.998360323303
0.534,0.998363834388
0.535,0.998367345473
0.536,0.998370856558
0.537,0.998374367643
0.538,0.998377878728
0.539,0.998381389813
0.54,0.998384900898
0.541,0.998388411983
0.542,0.998391923068
0.543,0.998395434153
0.544,0.998398945238
0.545,0.998402456323
0.546,0.998405967408
0.547,0.998409478493
0.548,0.998412989578
0.549,0.998416500663
0.55,0.998420011748
0.551,0.998423522833
0.552,0.998427033918
0.553,0.998430545003
0.554,0.998434056088
0.555,0.998437567173
0.556,0.998441078258
0.557,0.998444589343
0.558,0.998448100428
0.559,0.998451611513
0.56,0.998455122598
0.561,0.998458633683
0.562,0.998462144768
0.563,0.998465655853
0.564,0.998469166938
0.565,0.998472678024
0.566,0.998476189109
0.567,0.998479700194
0.568,0.998483211279
0.569,0.998486722364
0.57,0.998490233449
0.571,0.998493744534
0.572,0.998497255619
0.573,0.998500766704
0.574,0.998504277789
0.575,0.998507788874
0.576,0.998511299959
0.577,0.998514811044
0.578,0.998518322129
0.579,0.998521833214
0.58,0.998525344299
0.581,0.998528855384
0.582,0.998532366469
0.583,0.998535877554
0.584,0.998539388639
0.585,0.998542899724
0.586,0.998546410809
0.587,0.998549921894
0.588,0.998553432979
0.589,0.998556944064
0.59,0.998560455149
0.591,0.998563966234
0.592,0.998567477319
0.593,0.998570988404
0.594,0.998574499489
0.595,0.998578010574
0.596,0.998581521659
0.597,0.998585032744
0.598,0.998588543829
0.599,0.998592054914
0.6,0.998595565999
0.601,0.998599077084
0.602,0.998602588169
0.603,0.998606099254
0.604,0.998609610339
0.605,0.998613121424
0.606,0.998616632509
0.607,0.998620143594
0.608,0.998623654679
0.609,0.998627165764
0.61,0.998630676849
0.611,0.998634187934
0.612,0.998637699019
0.613,0.998641210104
0.614,0.998644721189
0.615,0.998648232274
0.616,0.998651743359
0.617,0.998655254444
0.618,0.998658765529
0.619,0.998662276614
0.62,0.998665787699
0.621,0.998669298784
0.622,0.998672809869
0.623,0.998676320954
0.624,0.998679832039
0.625,0.998683343124
0.626,0.998686854209
0.627,0.998690365294
0.628,0.998693876379
0.629,0.998697387464
0.63,0.998700898549
0.631,0.998704409634
0.632,0.998707920719
0.633,0.998711431804
0.634,0.998714942889
0.635,0.998718453974
0.636,0.998721965059
0.637,0.998725476144
0.638,0.998728987229
0.639,0.998732498314
0.64,0.998736009399
0.641,0.998739520484
0.642,0.998743031569
0.643,0.998746542654
0.644,0.998750053739
0.645,0.998753564824
0.646,0.998757075909
0.647,0.998760586994
0.648,0.998764098079
0.649,0.998767609164
0.65,0.998771120249
0.651,0.998774631334
0.652,0.998778142419
0.653,0.998781653504
0.654,0.998785164589
0.655,0.998788675674
0.656,0.998792186759
0.657,0.998795697844
0.658,0.998799208929
0.659,0.998802720014
0.66,0.998806231099
0.661,0.998809742184
0.662,0.998813253269
0.663,0.998816764354
0.664,0.998820275439
0.665,0.998823786524
0.666,0.998827297609
0.667,0.998830808694
0.668,0.998834319779
0.669,0.998837830864
0.67,0.998841341949
0.671,0.998844853034
0.672,0.998848364119
0.673,0.998851875204
0.674,0.998855386289
0.675,0.998858897374
0.676,0.998862408459
0.677,0.998865919544
0.678,0.998869430629
0.679,0.998872941714
0.68,0.998876452799
0.681,0.998879963884
0.682,0.998883474969
0.683,0.998886986054
0.684,0.998890497139
0.685,0.998894008224
0.686,0.998897519309
0.687,0.998901030394
0.688,0.998904541479
0.689,0.998908052564
0.69,0.998911563649
0.691,0.998915074734
0.692,0.998918585819
0.693,0.998922096904
0.694,0.998925607989
0.695,0.998929119074
0.696,0.998932630159
0.697,0.998936141244
0.698,0.998939652329
0.699,0.998943163414
0.7,0.998946674499
0.701,0.998950185584
0.702,0.998953696669
0.703,0.998957207754
0.704,0.998960718839
0.705,0.998964229924
0.706,0.998967741009
0.707,0.998971252094
0.708,0.998974763179
0.709,0.998978274264
0.71,0.998981785349
0.711,0.998985296434
0.712,0.998988807519
0.713,0.998992318604
0.714,0.998995829689
0.715,0.998999340774
0.716,0.999002851859
0.717,0.999006362944
0.718,0.999009874029
0.719,0.999013385114
0.72,0.999016896199
0.721,0.999020407284
0.722,0.999023918369
0.723,0.999027429454
0.724,0.999030940539
0.725,0.999034451624
0.726,0.999037962709
0.727,0.999041473794
0.728,0.999044984879
0.729,0.999048495964
0.73,0.999052007049
0.731,0.999055518134
0.732,0.999059029219
0.733,0.999062540304
0.734,0.999066051389
0.735,0.999069562474
0.736,0.999073073559
0.737,0.999076584644
0.738,0.999080095729
0.739,0.999083606814
0.74,0.999087117899
0.741,0.999090628984
0.742,0.999094140069
0.743,0.999097651154
0.744,0.999101162239
0.745,0.999104673324
0.746,0.999108184409
0.747,0.999111695494
0.748,0.999115206579
0.749,0.999118717664
0.75,0.999122228749
0.751,0.999125739834
0.752,0.999129250919
0.753,0.999132762004
0.754,0.999136273089
0.755,0.999139784174
0.756,0.999143295259
0.757,0.999146806344
0.758,0.999150317429
0.759,0.999153828514
0.76,0.999157339599
0.761,0.999160850684
0.762,0.999164361769
0.763,0.999167872854
0.764,0.999171383939
0.765,0.999174895024
0.766,0.999178406109
0.767,0.999181917194
0.768,0.999185428279
0.769,0.999188939364
0.77,0.999192450449
0.771,0.999195961534
0.772,0.999199472619
0.773,0.999202983704
0.774,0.999206494789
0.775,0.999210005874
0.776,0.999213516959
0.777,0.999217028044
0.778,0.999220539129
0.779,0.999224050214
0.78,0.999227561299
0.781,0.999231072384
0.782,0.999234583469
0.783,0.999238094554
0.784,0.999241605639
0.785,0.999245116724
0.786,0.999248627809
0.787,0.999252138894
0.788,0.999255649979
0.789,0.999259161064
0.79,0.999262672149
0.791,0.999266183234
0.792,0.999269694319
0.793,0.999273205404
0.794,0.999276716489
0.795,0.999280227574
0.796,0.999283738659
0.797,0.999287249744
0.798,0.999290760829
0.799,0.999294271914
0.8,0.999297782999
0.801,0.999301294084
0.802,0.999304805169
0.803,0.999308316254
0.804,0.999311827339
0.805,0.999315338424
0.806,0.999318849509
0.807,0.999322360594
0.808,0.999325871679
0.809,0.999329382764
0.81,0.999332893849
0.811,0.999336404934
0.812,0.999339916019
0.813,0.999343427104
0.814,0.999346938189
0.815,0.999350449274
0.816,0.999353960359
0.817,0.999357471444
0.818,0.999360982529
0.819,0.999364493614
0.82,0.999368004699
0.821,0.999371515784
0.822,0.999375026869
0.823,0.999378537954
0.824,0.999382049039
0.825,0.999385560124
0.826,0.999389071209
0.827,0.999392582294
0.828,0.999396093379
0.829,0.999399604464
0.83,0.999403115549
0.831,0.999406626634
0.832,0.999410137719
0.833,0.999413648804
0.834,0.999417159889
0.835,0.999420670974
0.836,0.999424182059
0.837,0.999427693144
0.838,0.999431204229
0.839,0.999434715314
0.84,0.999438226399
0.841,0.999441737484
0.842,0.999445248569
0.843,0.999448759654
0.844,0.999452270739
0.845,0.999455781824
0.846,0.999459292909
0.847,0.999462803994
0.848,0.999466315079
0.849,0.999469826164
0.85,0.999473337249
0.851,0.999476848334
0.852,0.999480359419
0.853,0.999483870504
0.854,0.999487381589
0.855,0.999490892675
0.856,0.99949440376
0.857,0.999497914845
0.858,0.99950142593
0.859,0.999504937015
0.86,0.9995084481
0.861,0.999511959185
0.862,0.99951547027
0.863,0.999518981355
0.864,0.99952249244
0.865,0.999526003525
0.866,0.99952951461
0.867,0.999533025695
0.868,0.99953653678
0.869,0.999540047865
0.87,0.99954355895
0.871,0.999547070035
0.872,0.99955058112
0.873,0.999554092205
0.874,0.99955760329
0.875,0.999561114375
0.876,0.99956462546
0.877,0.999568136545
0.878,0.99957164763
0.879,0.999575158715
0.88,0.9995786698
0.881,0.999582180885
0.882,0.99958569197
0.883,0.999589203055
0.884,0.99959271414
0.885,0.999596225225
0.886,0.99959973631
0.887,0.999603247395
0.888,0.99960675848
0.889,0.999610269565
0.89,0.99961378065
0.891,0.999617291735
0.892,0.99962080282
0.893,0.999624313905
0.894,0.99962782499
0.895,0.999631336075
0.896,0.99963484716
0.897,0.999638358245
0.898,0.99964186933
0.899,0.999645380415
0.9,0.9996488915
0.901,0.999652402585
0.902,0.99965591367
0.903,0.999659424755
0.904,0.99966293584
0.905,0.999666446925
0.906,0.99966995801
0.907,0.999673469095
0.908,0.99967698018
0.909,0.999680491265
0.91,0.99968400235
0.911,0.999687513435
0.912,0.99969102452
0.913,0.999694535605
0.914,0.99969804669
0.915,0.999701557775
0.916,0.99970506886
0.917,0.999708579945
0.918,0.99971209103
0.919,0.999715602115
0.92,0.9997191132
0.921,0.999722624285
0.922,0.99972613537
0.923,0.999729646455
0.924,0.99973315754
0.925,0.999736668625
0.926,0.99974017971
0.927,0.999743690795
0.928,0.99974720188
0.929,0.999750712965
0.93,0.99975422405
0.931,0.999757735135
0.932,0.99976124622
0.933,0.999764757305
0.934,0.99976826839
0.935,0.999771779475
0.936,0.99977529056
0.937,0.999778801645
0.938,0.99978231273
0.939,0.999785823815
0.94,0.9997893349
0.941,0.999792845985
0.942,0.99979635707
0.943,0.999799868155
0.944,0.99980337924
0.945,0.999806890325
0.946,0.99981040141
0.947,0.999813912495
0.948,0.99981742358
0.949,0.999820934665
0.95,0.99982444575
0.951,0.999827956835
0.952,0.99983146792
0.953,0.999834979005
0.954,0.99983849009
0.955,0.999842001175
0.956,0.99984551226
0.957,0.999849023345
0.958,0.99985253443
0.959,0.999856045515
0.96,0.9998595566
0.961,0.999863067685
0.962,0.99986657877
0.963,0.999870089855
0.964,0.99987360094
0.965,0.999877112025
0.966,0.99988062311
0.967,0.999884134195
0.968,0.99988764528
0.969,0.999891156365
0.97,0.99989466745
0.971,0.999898178535
0.972,0.99990168962
0.973,0.999905200705
0.974,0.99990871179
0.975,0.999912222875
0.976,0.99991573396
0.977,0.999919245045
0.978,0.99992275613
0.979,0.999926267215
0.98,0.9999297783
0.981,0.999933289385
0.982,0.99993680047
0.983,0.999940311555
0.984,0.99994382264
0.985,0.999947333725
0.986,0.99995084481
0.987,0.999954355895
0.988,0.99995786698
0.989,0.999961378065
0.99,0.99996488915
0.991,0.999968400235
0.992,0.99997191132
0.993,0.999975422405
0.994,0.99997893349
0.995,0.999982444575
0.996,0.99998595566
0.997,0.999989466745
0.998,0.99999297783
0.999,0.999996488915


==> Figures/sample2/MATRIX_COMPRESS_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.753777777778
0.001,0.753777777778
0.002,0.753777777778
0.003,0.753777777778
0.004,0.84
0.005,0.84
0.006,0.84
0.007,0.892444444444
0.008,0.892444444444
0.009,0.892444444444
0.01,0.930444444444
0.011,0.930444444444
0.012,0.930444444444
0.013,0.930444444444
0.014,0.951333333333
0.015,0.951333333333
0.016,0.951333333333
0.017,0.962
0.018,0.962
0.019,0.962
0.02,0.970444444444
0.021,0.970444444444
0.022,0.970444444444
0.023,0.970444444444
0.024,0.977222298066
0.025,0.977222411832
0.026,0.977222525597
0.027,0.980555972696
0.028,0.980556086462
0.029,0.980556200228
0.03,0.984556313993
0.031,0.984556427759
0.032,0.984556541524
0.033,0.98455665529
0.034,0.985334546834
0.035,0.985334660599
0.036,0.985334774365
0.037,0.987112665908
0.038,0.987112779674
0.039,0.98711289344
0.04,0.988446340538
0.041,0.988446454304
0.042,0.98844656807
0.043,0.988446681835
0.044,0.989335839349
0.045,0.989336185402
0.046,0.989336531456
0.047,0.990225766399
0.048,0.990226112452
0.049,0.990226458506
0.05,0.990671249004
0.051,0.990671595058
0.052,0.990671941111
0.053,0.990672287165
0.054,0.990672633219
0.055,0.990672979272
0.056,0.990673325326
0.057,0.991340338046
0.058,0.9913406841
0.059,0.991341030154
0.06,0.991896931763
0.061,0.99189739602
0.062,0.991897860277
0.063,0.991898324534
0.064,0.992232201207
0.065,0.992232784088
0.066,0.992233366969
0.067,0.992900616517
0.068,0.992901199397
0.069,0.992901782278
0.07,0.993680142937
0.071,0.993680845292
0.072,0.993681547648
0.073,0.993682250003
0.074,0.994460730136
0.075,0.994461432491
0.076,0.994462134847
0.077,0.994796290872
0.078,0.994797354238
0.079,0.994798417604
0.08,0.994910592081
0.081,0.994911655448
0.082,0.994912718814
0.083,0.99491378218
0.084,0.994914845546
0.085,0.994915908912
0.086,0.994916972278
0.087,0.994918076196
0.088,0.994919261216
0.089,0.994920446237
0.09,0.995254964591
0.091,0.995256149611
0.092,0.995257334632
0.093,0.995258519653
0.094,0.995481926895
0.095,0.995483111916
0.096,0.995484296937
0.097,0.995596634069
0.098,0.99559794209
0.099,0.995599250112
0.1,0.995711669245
0.101,0.995713100724
0.102,0.995714532202
0.103,0.995715963681
0.104,0.995939617382
0.105,0.995941048861
0.106,0.995942480339
0.107,0.996055022929
0.108,0.996056454408
0.109,0.996057885886
0.11,0.996059317365
0.111,0.996060998531
0.112,0.996062679698
0.113,0.996064360864
0.114,0.996177236684
0.115,0.996179043164
0.116,0.996180849644
0.117,0.996293809163
0.118,0.996295741429
0.119,0.996297673695
0.12,0.996299605961
0.121,0.99630166449
0.122,0.996303723018
0.123,0.996305781547
0.124,0.996307924571
0.125,0.996310109842
0.126,0.996312295113
0.127,0.996425633904
0.128,0.996427946402
0.129,0.9964302589
0.13,0.996543682509
0.131,0.99654612272
0.132,0.996548562932
0.133,0.996551003144
0.134,0.996553443355
0.135,0.996555883567
0.136,0.996558323779
0.137,0.996671875102
0.138,0.996674315313
0.139,0.996676755525
0.14,0.996679195737
0.141,0.996681894346
0.142,0.996684592956
0.143,0.996687291565
0.144,0.996689990175
0.145,0.996692688785
0.146,0.996695387394
0.147,0.996698086004
0.148,0.996700784614
0.149,0.996703483223
0.15,0.996706181833
0.151,0.996709011161
0.152,0.99671184049
0.153,0.996714669818
0.154,0.996717499147
0.155,0.996720328476
0.156,0.996723157804
0.157,0.996837098244
0.158,0.996839927572
0.159,0.996842756901
0.16,0.996845586229
0.161,0.996848547833
0.162,0.996851509437
0.163,0.996854471041
0.164,0.996857432644
0.165,0.996860394248
0.166,0.996863355852
0.167,0.996866317455
0.168,0.996869279059
0.169,0.996872240663
0.17,0.996875202266
0.171,0.99687816387
0.172,0.996881125474
0.173,0.996884087078
0.174,0.996887048681
0.175,0.996890010285
0.176,0.996892971889
0.177,0.996895933492
0.178,0.996898895096
0.179,0.9969018567
0.18,0.996904818303
0.181,0.996907915408
0.182,0.996911012513
0.183,0.996914109619
0.184,0.996917206724
0.185,0.996920303829
0.186,0.996923400934
0.187,0.996926498039
0.188,0.996929595144
0.189,0.996932692249
0.19,0.996935789354
0.191,0.996939023633
0.192,0.996942257912
0.193,0.996945492192
0.194,0.996948726471
0.195,0.99695196075
0.196,0.996955195029
0.197,0.996958429309
0.198,0.996961663588
0.199,0.996964897867
0.2,0.996968132146
0.201,0.996971505315
0.202,0.996974878483
0.203,0.996978251651
0.204,0.996981624819
0.205,0.996984997987
0.206,0.996988371155
0.207,0.996991744324
0.208,0.996995117492
0.209,0.99699849066
0.21,0.997001863828
0.211,0.997005236996
0.212,0.997008610164
0.213,0.997011983332
0.214,0.997015356501
0.215,0.997018729669
0.216,0.997022102837
0.217,0.997025476005
0.218,0.997028849173
0.219,0.997032222341
0.22,0.99703559551
0.221,0.997038968678
0.222,0.997042341846
0.223,0.997045715014
0.224,0.997049088182
0.225,0.99705246135
0.226,0.997055834518
0.227,0.997059207687
0.228,0.997062580855
0.229,0.997065954023
0.23,0.997069327191
0.231,0.997072700359
0.232,0.997076073527
0.233,0.997079446695
0.234,0.997082819864
0.235,0.997086193032
0.236,0.9970895662
0.237,0.997092939368
0.238,0.997096312536
0.239,0.997099685704
0.24,0.997103058873
0.241,0.997106432041
0.242,0.997109805209
0.243,0.997113178377
0.244,0.997116551545
0.245,0.997119924713
0.246,0.997123297881
0.247,0.99712667105
0.248,0.997130044218
0.249,0.997133417386
0.25,0.997136790554
0.251,0.997140163722
0.252,0.99714353689
0.253,0.997146910058
0.254,0.997150283227
0.255,0.997153656395
0.256,0.997157029563
0.257,0.997160402731
0.258,0.997163775899
0.259,0.997167149067
0.26,0.997170522236
0.261,0.997173895404
0.262,0.997177268572
0.263,0.99718064174
0.264,0.997184014908
0.265,0.997187388076
0.266,0.997190761244
0.267,0.997194134413
0.268,0.997197507581
0.269,0.997200880749
0.27,0.997204253917
0.271,0.997207627085
0.272,0.997211000253
0.273,0.997214373421
0.274,0.997217848526
0.275,0.9972213746
0.276,0.997224900673
0.277,0.99722847795
0.278,0.997232157633
0.279,0.997235837316
0.28,0.997239516999
0.281,0.997243196682
0.282,0.997246876366
0.283,0.997250556049
0.284,0.997254235732
0.285,0.997257915415
0.286,0.997261595098
0.287,0.997265274782
0.288,0.997268954465
0.289,0.997272634148
0.29,0.997276313831
0.291,0.997279993514
0.292,0.997283673197
0.293,0.997287352881
0.294,0.997291032564
0.295,0.997294712247
0.296,0.99729839193
0.297,0.997302071613
0.298,0.997305751297
0.299,0.99730943098
0.3,0.997313110663
0.301,0.997316790346
0.302,0.997320470029
0.303,0.997324149712
0.304,0.997327829396
0.305,0.997331509079
0.306,0.997335188762
0.307,0.997338868445
0.308,0.997342548128
0.309,0.997346227811
0.31,0.997349907495
0.311,0.997353587178
0.312,0.997357266861
0.313,0.997360946544
0.314,0.997364626227
0.315,0.997368305911
0.316,0.997371985594
0.317,0.997375665277
0.318,0.99737934496
0.319,0.997383024643
0.32,0.997386704326
0.321,0.99739038401
0.322,0.997394063693
0.323,0.997397743376
0.324,0.997401423059
0.325,0.997405102742
0.326,0.997408782426
0.327,0.997412517114
0.328,0.997416361814
0.329,0.997420206514
0.33,0.997424051213
0.331,0.997427895913
0.332,0.997431740613
0.333,0.997435585312
0.334,0.997439430012
0.335,0.997443274712
0.336,0.997447119411
0.337,0.997450964111
0.338,0.997454808811
0.339,0.99745865351
0.34,0.99746249821
0.341,0.99746634291
0.342,0.997470187609
0.343,0.997474032309
0.344,0.997477877009
0.345,0.997481721709
0.346,0.997485566408
0.347,0.997489411108
0.348,0.997493255808
0.349,0.997497100507
0.35,0.997500945207
0.351,0.997504789907
0.352,0.997508634606
0.353,0.997512479306
0.354,0.997516324006
0.355,0.997520168705
0.356,0.997524013405
0.357,0.997527858105
0.358,0.997531702804
0.359,0.997535547504
0.36,0.997539392204
0.361,0.997543236903
0.362,0.997547081603
0.363,0.997550926303
0.364,0.997554771002
0.365,0.997558615702
0.366,0.997562460402
0.367,0.997566305102
0.368,0.997570149801
0.369,0.997573994501
0.37,0.997577839201
0.371,0.9975816839
0.372,0.9975855286
0.373,0.9975893733
0.374,0.997593217999
0.375,0.997597062699
0.376,0.997600907399
0.377,0.997604752098
0.378,0.997608596798
0.379,0.997612441498
0.38,0.997616286197
0.381,0.997620130897
0.382,0.997623975597
0.383,0.997627820296
0.384,0.997631664996
0.385,0.997635509696
0.386,0.997639354395
0.387,0.997643199095
0.388,0.997647043795
0.389,0.997650888495
0.39,0.997654733194
0.391,0.997658577894
0.392,0.997662422594
0.393,0.997666267293
0.394,0.997670111993
0.395,0.997673956693
0.396,0.997677801392
0.397,0.997681646092
0.398,0.997685490792
0.399,0.997689335491
0.4,0.997693180191
0.401,0.997697024891
0.402,0.99770086959
0.403,0.99770471429
0.404,0.99770855899
0.405,0.997712403689
0.406,0.997716248389
0.407,0.997720093089
0.408,0.997723937788
0.409,0.997727782488
0.41,0.997731627188
0.411,0.997735471887
0.412,0.997739316587
0.413,0.997743161287
0.414,0.997747005987
0.415,0.997750850686
0.416,0.997754695386
0.417,0.997758540086
0.418,0.997762384785
0.419,0.997766229485
0.42,0.997770074185
0.421,0.997773918884
0.422,0.997777763584
0.423,0.997781608284
0.424,0.997785452983
0.425,0.997789297683
0.426,0.997793142383
0.427,0.997796987082
0.428,0.997800831782
0.429,0.997804676482
0.43,0.997808521181
0.431,0.997812365881
0.432,0.997816210581
0.433,0.99782005528
0.434,0.99782389998
0.435,0.99782774468
0.436,0.99783158938
0.437,0.997835434079
0.438,0.997839278779
0.439,0.997843123479
0.44,0.997846968178
0.441,0.997850812878
0.442,0.997854657578
0.443,0.997858502277
0.444,0.997862346977
0.445,0.997866191677
0.446,0.997870036376
0.447,0.997873881076
0.448,0.997877725776
0.449,0.997881570475
0.45,0.997885415175
0.451,0.997889259875
0.452,0.997893104574
0.453,0.997896949274
0.454,0.997900793974
0.455,0.997904638673
0.456,0.997908483373
0.457,0.997912328073
0.458,0.997916172773
0.459,0.997920017472
0.46,0.997923862172
0.461,0.997927706872
0.462,0.997931551571
0.463,0.997935396271
0.464,0.997939240971
0.465,0.99794308567
0.466,0.99794693037
0.467,0.99795077507
0.468,0.997954619769
0.469,0.997958464469
0.47,0.997962309169
0.471,0.997966153868
0.472,0.997969998568
0.473,0.997973843268
0.474,0.997977687967
0.475,0.997981532667
0.476,0.997985377367
0.477,0.997989222066
0.478,0.997993066766
0.479,0.997996911466
0.48,0.998000756166
0.481,0.998004600865
0.482,0.998008445565
0.483,0.998012290265
0.484,0.998016134964
0.485,0.998019979664
0.486,0.998023824364
0.487,0.998027669063
0.488,0.998031513763
0.489,0.998035358463
0.49,0.998039203162
0.491,0.998043047862
0.492,0.998046892562
0.493,0.998050737261
0.494,0.998054581961
0.495,0.998058426661
0.496,0.99806227136
0.497,0.99806611606
0.498,0.99806996076
0.499,0.998073805459
0.5,0.998077650159
0.501,0.998081494859
0.502,0.998085339559
0.503,0.998089184258
0.504,0.998093028958
0.505,0.998096873658
0.506,0.998100718357
0.507,0.998104563057
0.508,0.998108407757
0.509,0.998112252456
0.51,0.998116097156
0.511,0.998119941856
0.512,0.998123786555
0.513,0.998127631255
0.514,0.998131475955
0.515,0.998135320654
0.516,0.998139165354
0.517,0.998143010054
0.518,0.998146854753
0.519,0.998150699453
0.52,0.998154544153
0.521,0.998158388852
0.522,0.998162233552
0.523,0.998166078252
0.524,0.998169922952
0.525,0.998173767651
0.526,0.998177612351
0.527,0.998181457051
0.528,0.99818530175
0.529,0.99818914645
0.53,0.99819299115
0.531,0.998196835849
0.532,0.998200680549
0.533,0.998204525249
0.534,0.998208369948
0.535,0.998212214648
0.536,0.998216059348
0.537,0.998219904047
0.538,0.998223748747
0.539,0.998227593447
0.54,0.998231438146
0.541,0.998235282846
0.542,0.998239127546
0.543,0.998242972245
0.544,0.998246816945
0.545,0.998250661645
0.546,0.998254506345
0.547,0.998258351044
0.548,0.998262195744
0.549,0.998266040444
0.55,0.998269885143
0.551,0.998273729843
0.552,0.998277574543
0.553,0.998281419242
0.554,0.998285263942
0.555,0.998289108642
0.556,0.998292953341
0.557,0.998296798041
0.558,0.998300642741
0.559,0.99830448744
0.56,0.99830833214
0.561,0.99831217684
0.562,0.998316021539
0.563,0.998319866239
0.564,0.998323710939
0.565,0.998327555638
0.566,0.998331400338
0.567,0.998335245038
0.568,0.998339089738
0.569,0.998342934437
0.57,0.998346779137
0.571,0.998350623837
0.572,0.998354468536
0.573,0.998358313236
0.574,0.998362157936
0.575,0.998366002635
0.576,0.998369847335
0.577,0.998373692035
0.578,0.998377536734
0.579,0.998381381434
0.58,0.998385226134
0.581,0.998389070833
0.582,0.998392915533
0.583,0.998396760233
0.584,0.998400604932
0.585,0.998404449632
0.586,0.998408294332
0.587,0.998412139031
0.588,0.998415983731
0.589,0.998419828431
0.59,0.998423673131
0.591,0.99842751783
0.592,0.99843136253
0.593,0.99843520723
0.594,0.998439051929
0.595,0.998442896629
0.596,0.998446741329
0.597,0.998450586028
0.598,0.998454430728
0.599,0.998458275428
0.6,0.998462120127
0.601,0.998465964827
0.602,0.998469809527
0.603,0.998473654226
0.604,0.998477498926
0.605,0.998481343626
0.606,0.998485188325
0.607,0.998489033025
0.608,0.998492877725
0.609,0.998496722424
0.61,0.998500567124
0.611,0.998504411824
0.612,0.998508256524
0.613,0.998512101223
0.614,0.998515945923
0.615,0.998519790623
0.616,0.998523635322
0.617,0.998527480022
0.618,0.998531324722
0.619,0.998535169421
0.62,0.998539014121
0.621,0.998542858821
0.622,0.99854670352
0.623,0.99855054822
0.624,0.99855439292
0.625,0.998558237619
0.626,0.998562082319
0.627,0.998565927019
0.628,0.998569771718
0.629,0.998573616418
0.63,0.998577461118
0.631,0.998581305817
0.632,0.998585150517
0.633,0.998588995217
0.634,0.998592839917
0.635,0.998596684616
0.636,0.998600529316
0.637,0.998604374016
0.638,0.998608218715
0.639,0.998612063415
0.64,0.998615908115
0.641,0.998619752814
0.642,0.998623597514
0.643,0.998627442214
0.644,0.998631286913
0.645,0.998635131613
0.646,0.998638976313
0.647,0.998642821012
0.648,0.998646665712
0.649,0.998650510412
0.65,0.998654355111
0.651,0.998658199811
0.652,0.998662044511
0.653,0.99866588921
0.654,0.99866973391
0.655,0.99867357861
0.656,0.99867742331
0.657,0.998681268009
0.658,0.998685112709
0.659,0.998688957409
0.66,0.998692802108
0.661,0.998696646808
0.662,0.998700491508
0.663,0.998704336207
0.664,0.998708180907
0.665,0.998712025607
0.666,0.998715870306
0.667,0.998719715006
0.668,0.998723559706
0.669,0.998727404405
0.67,0.998731249105
0.671,0.998735093805
0.672,0.998738938504
0.673,0.998742783204
0.674,0.998746627904
0.675,0.998750472603
0.676,0.998754317303
0.677,0.998758162003
0.678,0.998762006703
0.679,0.998765851402
0.68,0.998769696102
0.681,0.998773540802
0.682,0.998777385501
0.683,0.998781230201
0.684,0.998785074901
0.685,0.9987889196
0.686,0.9987927643
0.687,0.998796609
0.688,0.998800453699
0.689,0.998804298399
0.69,0.998808143099
0.691,0.998811987798
0.692,0.998815832498
0.693,0.998819677198
0.694,0.998823521897
0.695,0.998827366597
0.696,0.998831211297
0.697,0.998835055996
0.698,0.998838900696
0.699,0.998842745396
0.7,0.998846590095
0.701,0.998850434795
0.702,0.998854279495
0.703,0.998858124195
0.704,0.998861968894
0.705,0.998865813594
0.706,0.998869658294
0.707,0.998873502993
0.708,0.998877347693
0.709,0.998881192393
0.71,0.998885037092
0.711,0.998888881792
0.712,0.998892726492
0.713,0.998896571191
0.714,0.998900415891
0.715,0.998904260591
0.716,0.99890810529
0.717,0.99891194999
0.718,0.99891579469
0.719,0.998919639389
0.72,0.998923484089
0.721,0.998927328789
0.722,0.998931173488
0.723,0.998935018188
0.724,0.998938862888
0.725,0.998942707588
0.726,0.998946552287
0.727,0.998950396987
0.728,0.998954241687
0.729,0.998958086386
0.73,0.998961931086
0.731,0.998965775786
0.732,0.998969620485
0.733,0.998973465185
0.734,0.998977309885
0.735,0.998981154584
0.736,0.998984999284
0.737,0.998988843984
0.738,0.998992688683
0.739,0.998996533383
0.74,0.999000378083
0.741,0.999004222782
0.742,0.999008067482
0.743,0.999011912182
0.744,0.999015756881
0.745,0.999019601581
0.746,0.999023446281
0.747,0.999027290981
0.748,0.99903113568
0.749,0.99903498038
0.75,0.99903882508
0.751,0.999042669779
0.752,0.999046514479
0.753,0.999050359179
0.754,0.999054203878
0.755,0.999058048578
0.756,0.999061893278
0.757,0.999065737977
0.758,0.999069582677
0.759,0.999073427377
0.76,0.999077272076
0.761,0.999081116776
0.762,0.999084961476
0.763,0.999088806175
0.764,0.999092650875
0.765,0.999096495575
0.766,0.999100340274
0.767,0.999104184974
0.768,0.999108029674
0.769,0.999111874374
0.77,0.999115719073
0.771,0.999119563773
0.772,0.999123408473
0.773,0.999127253172
0.774,0.999131097872
0.775,0.999134942572
0.776,0.999138787271
0.777,0.999142631971
0.778,0.999146476671
0.779,0.99915032137
0.78,0.99915416607
0.781,0.99915801077
0.782,0.999161855469
0.783,0.999165700169
0.784,0.999169544869
0.785,0.999173389568
0.786,0.999177234268
0.787,0.999181078968
0.788,0.999184923667
0.789,0.999188768367
0.79,0.999192613067
0.791,0.999196457767
0.792,0.999200302466
0.793,0.999204147166
0.794,0.999207991866
0.795,0.999211836565
0.796,0.999215681265
0.797,0.999219525965
0.798,0.999223370664
0.799,0.999227215364
0.8,0.999231060064
0.801,0.999234904763
0.802,0.999238749463
0.803,0.999242594163
0.804,0.999246438862
0.805,0.999250283562
0.806,0.999254128262
0.807,0.999257972961
0.808,0.999261817661
0.809,0.999265662361
0.81,0.99926950706
0.811,0.99927335176
0.812,0.99927719646
0.813,0.99928104116
0.814,0.999284885859
0.815,0.999288730559
0.816,0.999292575259
0.817,0.999296419958
0.818,0.999300264658
0.819,0.999304109358
0.82,0.999307954057
0.821,0.999311798757
0.822,0.999315643457
0.823,0.999319488156
0.824,0.999323332856
0.825,0.999327177556
0.826,0.999331022255
0.827,0.999334866955
0.828,0.999338711655
0.829,0.999342556354
0.83,0.999346401054
0.831,0.999350245754
0.832,0.999354090453
0.833,0.999357935153
0.834,0.999361779853
0.835,0.999365624553
0.836,0.999369469252
0.837,0.999373313952
0.838,0.999377158652
0.839,0.999381003351
0.84,0.999384848051
0.841,0.999388692751
0.842,0.99939253745
0.843,0.99939638215
0.844,0.99940022685
0.845,0.999404071549
0.846,0.999407916249
0.847,0.999411760949
0.848,0.999415605648
0.849,0.999419450348
0.85,0.999423295048
0.851,0.999427139747
0.852,0.999430984447
0.853,0.999434829147
0.854,0.999438673846
0.855,0.999442518546
0.856,0.999446363246
0.857,0.999450207946
0.858,0.999454052645
0.859,0.999457897345
0.86,0.999461742045
0.861,0.999465586744
0.862,0.999469431444
0.863,0.999473276144
0.864,0.999477120843
0.865,0.999480965543
0.866,0.999484810243
0.867,0.999488654942
0.868,0.999492499642
0.869,0.999496344342
0.87,0.999500189041
0.871,0.999504033741
0.872,0.999507878441
0.873,0.99951172314
0.874,0.99951556784
0.875,0.99951941254
0.876,0.999523257239
0.877,0.999527101939
0.878,0.999530946639
0.879,0.999534791339
0.88,0.999538636038
0.881,0.999542480738
0.882,0.999546325438
0.883,0.999550170137
0.884,0.999554014837
0.885,0.999557859537
0.886,0.999561704236
0.887,0.999565548936
0.888,0.999569393636
0.889,0.999573238335
0.89,0.999577083035
0.891,0.999580927735
0.892,0.999584772434
0.893,0.999588617134
0.894,0.999592461834
0.895,0.999596306533
0.896,0.999600151233
0.897,0.999603995933
0.898,0.999607840632
0.899,0.999611685332
0.9,0.999615530032
0.901,0.999619374732
0.902,0.999623219431
0.903,0.999627064131
0.904,0.999630908831
0.905,0.99963475353
0.906,0.99963859823
0.907,0.99964244293
0.908,0.999646287629
0.909,0.999650132329
0.91,0.999653977029
0.911,0.999657821728
0.912,0.999661666428
0.913,0.999665511128
0.914,0.999669355827
0.915,0.999673200527
0.916,0.999677045227
0.917,0.999680889926
0.918,0.999684734626
0.919,0.999688579326
0.92,0.999692424025
0.921,0.999696268725
0.922,0.999700113425
0.923,0.999703958125
0.924,0.999707802824
0.925,0.999711647524
0.926,0.999715492224
0.927,0.999719336923
0.928,0.999723181623
0.929,0.999727026323
0.93,0.999730871022
0.931,0.999734715722
0.932,0.999738560422
0.933,0.999742405121
0.934,0.999746249821
0.935,0.999750094521
0.936,0.99975393922
0.937,0.99975778392
0.938,0.99976162862
0.939,0.999765473319
0.94,0.999769318019
0.941,0.999773162719
0.942,0.999777007418
0.943,0.999780852118
0.944,0.999784696818
0.945,0.999788541518
0.946,0.999792386217
0.947,0.999796230917
0.948,0.999800075617
0.949,0.999803920316
0.95,0.999807765016
0.951,0.999811609716
0.952,0.999815454415
0.953,0.999819299115
0.954,0.999823143815
0.955,0.999826988514
0.956,0.999830833214
0.957,0.999834677914
0.958,0.999838522613
0.959,0.999842367313
0.96,0.999846212013
0.961,0.999850056712
0.962,0.999853901412
0.963,0.999857746112
0.964,0.999861590811
0.965,0.999865435511
0.966,0.999869280211
0.967,0.999873124911
0.968,0.99987696961
0.969,0.99988081431
0.97,0.99988465901
0.971,0.999888503709
0.972,0.999892348409
0.973,0.999896193109
0.974,0.999900037808
0.975,0.999903882508
0.976,0.999907727208
0.977,0.999911571907
0.978,0.999915416607
0.979,0.999919261307
0.98,0.999923106006
0.981,0.999926950706
0.982,0.999930795406
0.983,0.999934640105
0.984,0.999938484805
0.985,0.999942329505
0.986,0.999946174204
0.987,0.999950018904
0.988,0.999953863604
0.989,0.999957708304
0.99,0.999961553003
0.991,0.999965397703
0.992,0.999969242403
0.993,0.999973087102
0.994,0.999976931802
0.995,0.999980776502
0.996,0.999984621201
0.997,0.999988465901
0.998,0.999992310601
0.999,0.9999961553


==> Figures/sample2/MATRIX_ONLY_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.783777777778
0.001,0.783844444444
0.002,0.783911111111
0.003,0.783977777778
0.004,0.858222222222
0.005,0.858222222222
0.006,0.858222222222
0.007,0.897111111111
0.008,0.897111111111
0.009,0.897111111111
0.01,0.932555555556
0.011,0.932555555556
0.012,0.932555555556
0.013,0.932555555556
0.014,0.949
0.015,0.949
0.016,0.949
0.017,0.959111111111
0.018,0.959111111111
0.019,0.959111111111
0.02,0.969
0.021,0.969000226757
0.022,0.969000453515
0.023,0.969000680272
0.024,0.975778684807
0.025,0.975778911565
0.026,0.975779138322
0.027,0.979668253968
0.028,0.979668480726
0.029,0.979668707483
0.03,0.984557823129
0.031,0.984558393529
0.032,0.984558963929
0.033,0.984559534329
0.034,0.988115736913
0.035,0.988116422256
0.036,0.988117107598
0.037,0.990562314279
0.038,0.990563230302
0.039,0.990564146325
0.04,0.992676173459
0.041,0.992677205222
0.042,0.992678236986
0.043,0.99267926875
0.044,0.994013711276
0.045,0.994014859184
0.046,0.994016007092
0.047,0.994795049328
0.048,0.994796546886
0.049,0.994798044444
0.05,0.995021764224
0.051,0.995023261782
0.052,0.995024759341
0.053,0.995026256899
0.054,0.995249976679
0.055,0.995251474237
0.056,0.995252971795
0.057,0.995476730837
0.058,0.995478346181
0.059,0.995479961525
0.06,0.995703799091
0.061,0.995705650841
0.062,0.995707502592
0.063,0.995709354342
0.064,0.99593358648
0.065,0.995935675478
0.066,0.995937764477
0.067,0.996384416967
0.068,0.996386863108
0.069,0.996389309249
0.07,0.99639175539
0.071,0.996394798903
0.072,0.996397842416
0.073,0.996400885929
0.074,0.996403929441
0.075,0.996406972954
0.076,0.996410016467
0.077,0.996413059979
0.078,0.996416103492
0.079,0.996419147005
0.08,0.996422190518
0.081,0.99642523403
0.082,0.996428277543
0.083,0.996431321056
0.084,0.996434364569
0.085,0.996437408081
0.086,0.996440451594
0.087,0.996554606218
0.088,0.996557649731
0.089,0.996560693243
0.09,0.996563736756
0.091,0.996566780269
0.092,0.996569823781
0.093,0.996572867294
0.094,0.996798296428
0.095,0.996801585039
0.096,0.996804873649
0.097,0.99680816226
0.098,0.996811450871
0.099,0.996814739482
0.1,0.996818028092
0.101,0.99682144016
0.102,0.996824852227
0.103,0.996828264295
0.104,0.996831676363
0.105,0.99683508843
0.106,0.996838500498
0.107,0.996841912565
0.108,0.996845324633
0.109,0.9968487367
0.11,0.996852148768
0.111,0.996855560835
0.112,0.996858972903
0.113,0.996862384971
0.114,0.996865797038
0.115,0.996869209106
0.116,0.996872621173
0.117,0.996876033241
0.118,0.996879445308
0.119,0.996882857376
0.12,0.996886269443
0.121,0.996889681511
0.122,0.996893093578
0.123,0.996896505646
0.124,0.996899917714
0.125,0.996903329781
0.126,0.996906741849
0.127,0.996910153916
0.128,0.996913565984
0.129,0.996916978051
0.13,0.996920390119
0.131,0.996923802186
0.132,0.996927214254
0.133,0.996930626322
0.134,0.996934038389
0.135,0.996937450457
0.136,0.996940862524
0.137,0.996944317492
0.138,0.996947858259
0.139,0.996951399027
0.14,0.996954939795
0.141,0.996958480563
0.142,0.99696202133
0.143,0.996965562098
0.144,0.996969102866
0.145,0.996972643633
0.146,0.996976184401
0.147,0.996979725169
0.148,0.996983265936
0.149,0.996986806704
0.15,0.996990347472
0.151,0.996993888239
0.152,0.996997429007
0.153,0.997000969775
0.154,0.997004510542
0.155,0.99700805131
0.156,0.997011592078
0.157,0.997015132845
0.158,0.997018673613
0.159,0.997022214381
0.16,0.997025755148
0.161,0.997029295916
0.162,0.997032836684
0.163,0.997036377451
0.164,0.997039918219
0.165,0.997043458987
0.166,0.997046999755
0.167,0.997050540522
0.168,0.99705408129
0.169,0.997057622058
0.17,0.997061162825
0.171,0.997064703593
0.172,0.997068244361
0.173,0.997071785128
0.174,0.997075325896
0.175,0.997078866664
0.176,0.997082407431
0.177,0.997085948199
0.178,0.997089488967
0.179,0.997093029734
0.18,0.997096570502
0.181,0.99710011127
0.182,0.997103652037
0.183,0.997107192805
0.184,0.997110733573
0.185,0.99711427434
0.186,0.997117815108
0.187,0.997121355876
0.188,0.997124896643
0.189,0.997128437411
0.19,0.997131978179
0.191,0.997135518947
0.192,0.997139059714
0.193,0.997142600482
0.194,0.99714614125
0.195,0.997149682017
0.196,0.997153222785
0.197,0.997156763553
0.198,0.99716030432
0.199,0.997163845088
0.2,0.997167385856
0.201,0.997170926623
0.202,0.997174467391
0.203,0.997178008159
0.204,0.997181548926
0.205,0.997185089694
0.206,0.997188630462
0.207,0.997192171229
0.208,0.997195711997
0.209,0.997199252765
0.21,0.997202793532
0.211,0.9972063343
0.212,0.997209875068
0.213,0.997213415836
0.214,0.997216956603
0.215,0.997220497371
0.216,0.997224038139
0.217,0.997227578906
0.218,0.997231119674
0.219,0.997234660442
0.22,0.997238201209
0.221,0.997241741977
0.222,0.997245282745
0.223,0.997248823512
0.224,0.99725236428
0.225,0.997255905048
0.226,0.997259445815
0.227,0.997262986583
0.228,0.997266527351
0.229,0.997270068118
0.23,0.997273608886
0.231,0.997277149654
0.232,0.997280690421
0.233,0.997284231189
0.234,0.997287771957
0.235,0.997291312724
0.236,0.997294853492
0.237,0.99729839426
0.238,0.997301935028
0.239,0.997305475795
0.24,0.997309016563
0.241,0.997312557331
0.242,0.997316098098
0.243,0.997319638866
0.244,0.997323179634
0.245,0.997326720401
0.246,0.997330261169
0.247,0.997333801937
0.248,0.997337342704
0.249,0.997340883472
0.25,0.99734442424
0.251,0.997347965007
0.252,0.997351505775
0.253,0.997355046543
0.254,0.99735858731
0.255,0.997362128078
0.256,0.997365668846
0.257,0.997369209613
0.258,0.997372750381
0.259,0.997376291149
0.26,0.997379831916
0.261,0.997383372684
0.262,0.997386913452
0.263,0.99739045422
0.264,0.997393994987
0.265,0.997397535755
0.266,0.997401076523
0.267,0.99740461729
0.268,0.997408158058
0.269,0.997411698826
0.27,0.997415239593
0.271,0.997418780361
0.272,0.997422321129
0.273,0.997425861896
0.274,0.997429402664
0.275,0.997432943432
0.276,0.997436484199
0.277,0.997440024967
0.278,0.997443565735
0.279,0.997447106502
0.28,0.99745064727
0.281,0.997454188038
0.282,0.997457728805
0.283,0.997461269573
0.284,0.997464810341
0.285,0.997468351108
0.286,0.997471891876
0.287,0.997475432644
0.288,0.997478973412
0.289,0.997482514179
0.29,0.997486054947
0.291,0.997489595715
0.292,0.997493136482
0.293,0.99749667725
0.294,0.997500218018
0.295,0.997503758785
0.296,0.997507299553
0.297,0.997510840321
0.298,0.997514381088
0.299,0.997517921856
0.3,0.997521462624
0.301,0.997525003391
0.302,0.997528544159
0.303,0.997532084927
0.304,0.997535625694
0.305,0.997539166462
0.306,0.99754270723
0.307,0.997546247997
0.308,0.997549788765
0.309,0.997553329533
0.31,0.997556870301
0.311,0.997560411068
0.312,0.997563951836
0.313,0.997567492604
0.314,0.997571033371
0.315,0.997574574139
0.316,0.997578114907
0.317,0.997581655674
0.318,0.997585196442
0.319,0.99758873721
0.32,0.997592277977
0.321,0.997595818745
0.322,0.997599359513
0.323,0.99760290028
0.324,0.997606441048
0.325,0.997609981816
0.326,0.997613522583
0.327,0.997617063351
0.328,0.997620604119
0.329,0.997624144886
0.33,0.997627685654
0.331,0.997631226422
0.332,0.997634767189
0.333,0.997638307957
0.334,0.997641848725
0.335,0.997645389493
0.336,0.99764893026
0.337,0.997652471028
0.338,0.997656011796
0.339,0.997659552563
0.34,0.997663093331
0.341,0.997666634099
0.342,0.997670174866
0.343,0.997673715634
0.344,0.997677256402
0.345,0.997680797169
0.346,0.997684337937
0.347,0.997687878705
0.348,0.997691419472
0.349,0.99769496024
0.35,0.997698501008
0.351,0.997702041775
0.352,0.997705582543
0.353,0.997709123311
0.354,0.997712664078
0.355,0.997716204846
0.356,0.997719745614
0.357,0.997723286381
0.358,0.997726827149
0.359,0.997730367917
0.36,0.997733908685
0.361,0.997737449452
0.362,0.99774099022
0.363,0.997744530988
0.364,0.997748071755
0.365,0.997751612523
0.366,0.997755153291
0.367,0.997758694058
0.368,0.997762234826
0.369,0.997765775594
0.37,0.997769316361
0.371,0.997772857129
0.372,0.997776397897
0.373,0.997779938664
0.374,0.997783479432
0.375,0.9977870202
0.376,0.997790560967
0.377,0.997794101735
0.378,0.997797642503
0.379,0.99780118327
0.38,0.997804724038
0.381,0.997808264806
0.382,0.997811805574
0.383,0.997815346341
0.384,0.997818887109
0.385,0.997822427877
0.386,0.997825968644
0.387,0.997829509412
0.388,0.99783305018
0.389,0.997836590947
0.39,0.997840131715
0.391,0.997843672483
0.392,0.99784721325
0.393,0.997850754018
0.394,0.997854294786
0.395,0.997857835553
0.396,0.997861376321
0.397,0.997864917089
0.398,0.997868457856
0.399,0.997871998624
0.4,0.997875539392
0.401,0.997879080159
0.402,0.997882620927
0.403,0.997886161695
0.404,0.997889702462
0.405,0.99789324323
0.406,0.997896783998
0.407,0.997900324766
0.408,0.997903865533
0.409,0.997907406301
0.41,0.997910947069
0.411,0.997914487836
0.412,0.997918028604
0.413,0.997921569372
0.414,0.997925110139
0.415,0.997928650907
0.416,0.997932191675
0.417,0.997935732442
0.418,0.99793927321
0.419,0.997942813978
0.42,0.997946354745
0.421,0.997949895513
0.422,0.997953436281
0.423,0.997956977048
0.424,0.997960517816
0.425,0.997964058584
0.426,0.997967599351
0.427,0.997971140119
0.428,0.997974680887
0.429,0.997978221654
0.43,0.997981762422
0.431,0.99798530319
0.432,0.997988843958
0.433,0.997992384725
0.434,0.997995925493
0.435,0.997999466261
0.436,0.998003007028
0.437,0.998006547796
0.438,0.998010088564
0.439,0.998013629331
0.44,0.998017170099
0.441,0.998020710867
0.442,0.998024251634
0.443,0.998027792402
0.444,0.99803133317
0.445,0.998034873937
0.446,0.998038414705
0.447,0.998041955473
0.448,0.99804549624
0.449,0.998049037008
0.45,0.998052577776
0.451,0.998056118543
0.452,0.998059659311
0.453,0.998063200079
0.454,0.998066740846
0.455,0.998070281614
0.456,0.998073822382
0.457,0.99807736315
0.458,0.998080903917
0.459,0.998084444685
0.46,0.998087985453
0.461,0.99809152622
0.462,0.998095066988
0.463,0.998098607756
0.464,0.998102148523
0.465,0.998105689291
0.466,0.998109230059
0.467,0.998112770826
0.468,0.998116311594
0.469,0.998119852362
0.47,0.998123393129
0.471,0.998126933897
0.472,0.998130474665
0.473,0.998134015432
0.474,0.9981375562
0.475,0.998141096968
0.476,0.998144637735
0.477,0.998148178503
0.478,0.998151719271
0.479,0.998155260039
0.48,0.998158800806
0.481,0.998162341574
0.482,0.998165882342
0.483,0.998169423109
0.484,0.998172963877
0.485,0.998176504645
0.486,0.998180045412
0.487,0.99818358618
0.488,0.998187126948
0.489,0.998190667715
0.49,0.998194208483
0.491,0.998197749251
0.492,0.998201290018
0.493,0.998204830786
0.494,0.998208371554
0.495,0.998211912321
0.496,0.998215453089
0.497,0.998218993857
0.498,0.998222534624
0.499,0.998226075392
0.5,0.99822961616
0.501,0.998233156927
0.502,0.998236697695
0.503,0.998240238463
0.504,0.998243779231
0.505,0.998247319998
0.506,0.998250860766
0.507,0.998254401534
0.508,0.998257942301
0.509,0.998261483069
0.51,0.998265023837
0.511,0.998268564604
0.512,0.998272105372
0.513,0.99827564614
0.514,0.998279186907
0.515,0.998282727675
0.516,0.998286268443
0.517,0.99828980921
0.518,0.998293349978
0.519,0.998296890746
0.52,0.998300431513
0.521,0.998303972281
0.522,0.998307513049
0.523,0.998311053816
0.524,0.998314594584
0.525,0.998318135352
0.526,0.998321676119
0.527,0.998325216887
0.528,0.998328757655
0.529,0.998332298423
0.53,0.99833583919
0.531,0.998339379958
0.532,0.998342920726
0.533,0.998346461493
0.534,0.998350002261
0.535,0.998353543029
0.536,0.998357083796
0.537,0.998360624564
0.538,0.998364165332
0.539,0.998367706099
0.54,0.998371246867
0.541,0.998374787635
0.542,0.998378328402
0.543,0.99838186917
0.544,0.998385409938
0.545,0.998388950705
0.546,0.998392491473
0.547,0.998396032241
0.548,0.998399573008
0.549,0.998403113776
0.55,0.998406654544
0.551,0.998410195311
0.552,0.998413736079
0.553,0.998417276847
0.554,0.998420817615
0.555,0.998424358382
0.556,0.99842789915
0.557,0.998431439918
0.558,0.998434980685
0.559,0.998438521453
0.56,0.998442062221
0.561,0.998445602988
0.562,0.998449143756
0.563,0.998452684524
0.564,0.998456225291
0.565,0.998459766059
0.566,0.998463306827
0.567,0.998466847594
0.568,0.998470388362
0.569,0.99847392913
0.57,0.998477469897
0.571,0.998481010665
0.572,0.998484551433
0.573,0.9984880922
0.574,0.998491632968
0.575,0.998495173736
0.576,0.998498714504
0.577,0.998502255271
0.578,0.998505796039
0.579,0.998509336807
0.58,0.998512877574
0.581,0.998516418342
0.582,0.99851995911
0.583,0.998523499877
0.584,0.998527040645
0.585,0.998530581413
0.586,0.99853412218
0.587,0.998537662948
0.588,0.998541203716
0.589,0.998544744483
0.59,0.998548285251
0.591,0.998551826019
0.592,0.998555366786
0.593,0.998558907554
0.594,0.998562448322
0.595,0.998565989089
0.596,0.998569529857
0.597,0.998573070625
0.598,0.998576611392
0.599,0.99858015216
0.6,0.998583692928
0.601,0.998587233696
0.602,0.998590774463
0.603,0.998594315231
0.604,0.998597855999
0.605,0.998601396766
0.606,0.998604937534
0.607,0.998608478302
0.608,0.998612019069
0.609,0.998615559837
0.61,0.998619100605
0.611,0.998622641372
0.612,0.99862618214
0.613,0.998629722908
0.614,0.998633263675
0.615,0.998636804443
0.616,0.998640345211
0.617,0.998643885978
0.618,0.998647426746
0.619,0.998650967514
0.62,0.998654508281
0.621,0.998658049049
0.622,0.998661589817
0.623,0.998665130584
0.624,0.998668671352
0.625,0.99867221212
0.626,0.998675752888
0.627,0.998679293655
0.628,0.998682834423
0.629,0.998686375191
0.63,0.998689915958
0.631,0.998693456726
0.632,0.998696997494
0.633,0.998700538261
0.634,0.998704079029
0.635,0.998707619797
0.636,0.998711160564
0.637,0.998714701332
0.638,0.9987182421
0.639,0.998721782867
0.64,0.998725323635
0.641,0.998728864403
0.642,0.99873240517
0.643,0.998735945938
0.644,0.998739486706
0.645,0.998743027473
0.646,0.998746568241
0.647,0.998750109009
0.648,0.998753649776
0.649,0.998757190544
0.65,0.998760731312
0.651,0.99876427208
0.652,0.998767812847
0.653,0.998771353615
0.654,0.998774894383
0.655,0.99877843515
0.656,0.998781975918
0.657,0.998785516686
0.658,0.998789057453
0.659,0.998792598221
0.66,0.998796138989
0.661,0.998799679756
0.662,0.998803220524
0.663,0.998806761292
0.664,0.998810302059
0.665,0.998813842827
0.666,0.998817383595
0.667,0.998820924362
0.668,0.99882446513
0.669,0.998828005898
0.67,0.998831546665
0.671,0.998835087433
0.672,0.998838628201
0.673,0.998842168969
0.674,0.998845709736
0.675,0.998849250504
0.676,0.998852791272
0.677,0.998856332039
0.678,0.998859872807
0.679,0.998863413575
0.68,0.998866954342
0.681,0.99887049511
0.682,0.998874035878
0.683,0.998877576645
0.684,0.998881117413
0.685,0.998884658181
0.686,0.998888198948
0.687,0.998891739716
0.688,0.998895280484
0.689,0.998898821251
0.69,0.998902362019
0.691,0.998905902787
0.692,0.998909443554
0.693,0.998912984322
0.694,0.99891652509
0.695,0.998920065857
0.696,0.998923606625
0.697,0.998927147393
0.698,0.998930688161
0.699,0.998934228928
0.7,0.998937769696
0.701,0.998941310464
0.702,0.998944851231
0.703,0.998948391999
0.704,0.998951932767
0.705,0.998955473534
0.706,0.998959014302
0.707,0.99896255507
0.708,0.998966095837
0.709,0.998969636605
0.71,0.998973177373
0.711,0.99897671814
0.712,0.998980258908
0.713,0.998983799676
0.714,0.998987340443
0.715,0.998990881211
0.716,0.998994421979
0.717,0.998997962746
0.718,0.999001503514
0.719,0.999005044282
0.72,0.999008585049
0.721,0.999012125817
0.722,0.999015666585
0.723,0.999019207353
0.724,0.99902274812
0.725,0.999026288888
0.726,0.999029829656
0.727,0.999033370423
0.728,0.999036911191
0.729,0.999040451959
0.73,0.999043992726
0.731,0.999047533494
0.732,0.999051074262
0.733,0.999054615029
0.734,0.999058155797
0.735,0.999061696565
0.736,0.999065237332
0.737,0.9990687781
0.738,0.999072318868
0.739,0.999075859635
0.74,0.999079400403
0.741,0.999082941171
0.742,0.999086481938
0.743,0.999090022706
0.744,0.999093563474
0.745,0.999097104241
0.746,0.999100645009
0.747,0.999104185777
0.748,0.999107726545
0.749,0.999111267312
0.75,0.99911480808
0.751,0.999118348848
0.752,0.999121889615
0.753,0.999125430383
0.754,0.999128971151
0.755,0.999132511918
0.756,0.999136052686
0.757,0.999139593454
0.758,0.999143134221
0.759,0.999146674989
0.76,0.999150215757
0.761,0.999153756524
0.762,0.999157297292
0.763,0.99916083806
0.764,0.999164378827
0.765,0.999167919595
0.766,0.999171460363
0.767,0.99917500113
0.768,0.999178541898
0.769,0.999182082666
0.77,0.999185623434
0.771,0.999189164201
0.772,0.999192704969
0.773,0.999196245737
0.774,0.999199786504
0.775,0.999203327272
0.776,0.99920686804
0.777,0.999210408807
0.778,0.999213949575
0.779,0.999217490343
0.78,0.99922103111
0.781,0.999224571878
0.782,0.999228112646
0.783,0.999231653413
0.784,0.999235194181
0.785,0.999238734949
0.786,0.999242275716
0.787,0.999245816484
0.788,0.999249357252
0.789,0.999252898019
0.79,0.999256438787
0.791,0.999259979555
0.792,0.999263520322
0.793,0.99926706109
0.794,0.999270601858
0.795,0.999274142626
0.796,0.999277683393
0.797,0.999281224161
0.798,0.999284764929
0.799,0.999288305696
0.8,0.999291846464
0.801,0.999295387232
0.802,0.999298927999
0.803,0.999302468767
0.804,0.999306009535
0.805,0.999309550302
0.806,0.99931309107
0.807,0.999316631838
0.808,0.999320172605
0.809,0.999323713373
0.81,0.999327254141
0.811,0.999330794908
0.812,0.999334335676
0.813,0.999337876444
0.814,0.999341417211
0.815,0.999344957979
0.816,0.999348498747
0.817,0.999352039514
0.818,0.999355580282
0.819,0.99935912105
0.82,0.999362661818
0.821,0.999366202585
0.822,0.999369743353
0.823,0.999373284121
0.824,0.999376824888
0.825,0.999380365656
0.826,0.999383906424
0.827,0.999387447191
0.828,0.999390987959
0.829,0.999394528727
0.83,0.999398069494
0.831,0.999401610262
0.832,0.99940515103
0.833,0.999408691797
0.834,0.999412232565
0.835,0.999415773333
0.836,0.9994193141
0.837,0.999422854868
0.838,0.999426395636
0.839,0.999429936403
0.84,0.999433477171
0.841,0.999437017939
0.842,0.999440558706
0.843,0.999444099474
0.844,0.999447640242
0.845,0.99945118101
0.846,0.999454721777
0.847,0.999458262545
0.848,0.999461803313
0.849,0.99946534408
0.85,0.999468884848
0.851,0.999472425616
0.852,0.999475966383
0.853,0.999479507151
0.854,0.999483047919
0.855,0.999486588686
0.856,0.999490129454
0.857,0.999493670222
0.858,0.999497210989
0.859,0.999500751757
0.86,0.999504292525
0.861,0.999507833292
0.862,0.99951137406
0.863,0.999514914828
0.864,0.999518455595
0.865,0.999521996363
0.866,0.999525537131
0.867,0.999529077899
0.868,0.999532618666
0.869,0.999536159434
0.87,0.999539700202
0.871,0.999543240969
0.872,0.999546781737
0.873,0.999550322505
0.874,0.999553863272
0.875,0.99955740404
0.876,0.999560944808
0.877,0.999564485575
0.878,0.999568026343
0.879,0.999571567111
0.88,0.999575107878
0.881,0.999578648646
0.882,0.999582189414
0.883,0.999585730181
0.884,0.999589270949
0.885,0.999592811717
0.886,0.999596352484
0.887,0.999599893252
0.888,0.99960343402
0.889,0.999606974787
0.89,0.999610515555
0.891,0.999614056323
0.892,0.999617597091
0.893,0.999621137858
0.894,0.999624678626
0.895,0.999628219394
0.896,0.999631760161
0.897,0.999635300929
0.898,0.999638841697
0.899,0.999642382464
0.9,0.999645923232
0.901,0.999649464
0.902,0.999653004767
0.903,0.999656545535
0.904,0.999660086303
0.905,0.99966362707
0.906,0.999667167838
0.907,0.999670708606
0.908,0.999674249373
0.909,0.999677790141
0.91,0.999681330909
0.911,0.999684871676
0.912,0.999688412444
0.913,0.999691953212
0.914,0.999695493979
0.915,0.999699034747
0.916,0.999702575515
0.917,0.999706116283
0.918,0.99970965705
0.919,0.999713197818
0.92,0.999716738586
0.921,0.999720279353
0.922,0.999723820121
0.923,0.999727360889
0.924,0.999730901656
0.925,0.999734442424
0.926,0.999737983192
0.927,0.999741523959
0.928,0.999745064727
0.929,0.999748605495
0.93,0.999752146262
0.931,0.99975568703
0.932,0.999759227798
0.933,0.999762768565
0.934,0.999766309333
0.935,0.999769850101
0.936,0.999773390868
0.937,0.999776931636
0.938,0.999780472404
0.939,0.999784013171
0.94,0.999787553939
0.941,0.999791094707
0.942,0.999794635475
0.943,0.999798176242
0.944,0.99980171701
0.945,0.999805257778
0.946,0.999808798545
0.947,0.999812339313
0.948,0.999815880081
0.949,0.999819420848
0.95,0.999822961616
0.951,0.999826502384
0.952,0.999830043151
0.953,0.999833583919
0.954,0.999837124687
0.955,0.999840665454
0.956,0.999844206222
0.957,0.99984774699
0.958,0.999851287757
0.959,0.999854828525
0.96,0.999858369293
0.961,0.99986191006
0.962,0.999865450828
0.963,0.999868991596
0.964,0.999872532364
0.965,0.999876073131
0.966,0.999879613899
0.967,0.999883154667
0.968,0.999886695434
0.969,0.999890236202
0.97,0.99989377697
0.971,0.999897317737
0.972,0.999900858505
0.973,0.999904399273
0.974,0.99990794004
0.975,0.999911480808
0.976,0.999915021576
0.977,0.999918562343
0.978,0.999922103111
0.979,0.999925643879
0.98,0.999929184646
0.981,0.999932725414
0.982,0.999936266182
0.983,0.999939806949
0.984,0.999943347717
0.985,0.999946888485
0.986,0.999950429252
0.987,0.99995397002
0.988,0.999957510788
0.989,0.999961051556
0.99,0.999964592323
0.991,0.999968133091
0.992,0.999971673859
0.993,0.999975214626
0.994,0.999978755394
0.995,0.999982296162
0.996,0.999985836929
0.997,0.999989377697
0.998,0.999992918465
0.999,0.999996459232


==> Figures/sample2/MATRIX_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.720555555556
0.001,0.720588888889
0.002,0.720622222222
0.003,0.720655555556
0.004,0.807244444444
0.005,0.807277777778
0.006,0.807311111111
0.007,0.857
0.008,0.857
0.009,0.857
0.01,0.895666666667
0.011,0.895666666667
0.012,0.895666666667
0.013,0.895666666667
0.014,0.918333333333
0.015,0.918333333333
0.016,0.918333333333
0.017,0.936222222222
0.018,0.936222222222
0.019,0.936222222222
0.02,0.950666666667
0.021,0.950666666667
0.022,0.950666666667
0.023,0.950666666667
0.024,0.959444444444
0.025,0.959444444444
0.026,0.959444444444
0.027,0.969111111111
0.028,0.969111111111
0.029,0.969111111111
0.03,0.973666666667
0.031,0.973666666667
0.032,0.973666666667
0.033,0.973666666667
0.034,0.977666666667
0.035,0.977666666667
0.036,0.977666666667
0.037,0.978888927336
0.038,0.978889042676
0.039,0.978889158016
0.04,0.982444828912
0.041,0.982444944252
0.042,0.982445059592
0.043,0.982445174933
0.044,0.984667512495
0.045,0.984667627835
0.046,0.984667743176
0.047,0.98611230296
0.048,0.986112418301
0.049,0.986112533641
0.05,0.986445982314
0.051,0.986446097655
0.052,0.986446212995
0.053,0.986446328335
0.054,0.987668665898
0.055,0.987668781238
0.056,0.987668896578
0.057,0.988002345252
0.058,0.988002460592
0.059,0.988002575932
0.06,0.989224913495
0.061,0.989225147038
0.062,0.989225380582
0.063,0.989225614125
0.064,0.990670371196
0.065,0.990670723364
0.066,0.990671075531
0.067,0.991004800715
0.068,0.99100527193
0.069,0.991005743145
0.07,0.991561769916
0.071,0.991562241131
0.072,0.991562712346
0.073,0.991563183561
0.074,0.991785876998
0.075,0.991786348214
0.076,0.991786819429
0.077,0.992342886312
0.078,0.992343477864
0.079,0.992344069416
0.08,0.992455772079
0.081,0.992456605177
0.082,0.992457438275
0.083,0.992458271373
0.084,0.992459104471
0.085,0.992459937569
0.086,0.992460770667
0.087,0.992572714876
0.088,0.992573547974
0.089,0.992574381072
0.09,0.992686325281
0.091,0.992687158379
0.092,0.992687991477
0.093,0.992688824575
0.094,0.993022991006
0.095,0.993023824104
0.096,0.993024657202
0.097,0.9930254903
0.098,0.993026323398
0.099,0.993027156496
0.1,0.993694656261
0.101,0.993695612816
0.102,0.99369656937
0.103,0.993697525925
0.104,0.99369848248
0.105,0.993699439035
0.106,0.99370039559
0.107,0.994034685478
0.108,0.994035642032
0.109,0.994036598587
0.11,0.994370888475
0.111,0.994372219562
0.112,0.994373550649
0.113,0.994374881735
0.114,0.994487407475
0.115,0.994488863875
0.116,0.994490320275
0.117,0.994602929715
0.118,0.994604511901
0.119,0.994606094087
0.12,0.994607676273
0.121,0.994609258459
0.122,0.994610840645
0.123,0.994612422831
0.124,0.994725200623
0.125,0.994726909552
0.126,0.994728618481
0.127,0.994730327409
0.128,0.994732036338
0.129,0.994733745267
0.13,0.994957676418
0.131,0.994959385347
0.132,0.994961094276
0.133,0.994962803204
0.134,0.995186734355
0.135,0.995188443284
0.136,0.995190152213
0.137,0.995191861142
0.138,0.99519357007
0.139,0.995195278999
0.14,0.99541921015
0.141,0.995420919079
0.142,0.995422628008
0.143,0.995424336936
0.144,0.995426132333
0.145,0.995427970963
0.146,0.995429809594
0.147,0.995653870447
0.148,0.995655709077
0.149,0.995657547707
0.15,0.995770497449
0.151,0.995772336079
0.152,0.99577417471
0.153,0.99577601334
0.154,0.996000074193
0.155,0.996001912823
0.156,0.996003751454
0.157,0.996116701195
0.158,0.996118539826
0.159,0.996120378456
0.16,0.996233328198
0.161,0.996235299104
0.162,0.996237270009
0.163,0.996239240915
0.164,0.996352322931
0.165,0.996354293837
0.166,0.996356264743
0.167,0.996358280093
0.168,0.996360384332
0.169,0.99636248857
0.17,0.996364592809
0.171,0.996366697048
0.172,0.996368801287
0.173,0.996370905526
0.174,0.996373099371
0.175,0.996375338018
0.176,0.996377576666
0.177,0.996379815313
0.178,0.996382053961
0.179,0.996384292608
0.18,0.996386531256
0.181,0.996388769903
0.182,0.996391008551
0.183,0.996393247198
0.184,0.996395485846
0.185,0.996397724493
0.186,0.996399963141
0.187,0.996402247326
0.188,0.996404622585
0.189,0.996406997845
0.19,0.996409373104
0.191,0.996411748364
0.192,0.996414123624
0.193,0.996416498883
0.194,0.99641896597
0.195,0.996421478971
0.196,0.996423991971
0.197,0.996426504972
0.198,0.996429017972
0.199,0.996431530973
0.2,0.996545155085
0.201,0.996547806974
0.202,0.996550458864
0.203,0.996553110753
0.204,0.996666873754
0.205,0.996669525643
0.206,0.996672177533
0.207,0.996674876107
0.208,0.996677668053
0.209,0.996680459998
0.21,0.996683251944
0.211,0.996686043889
0.212,0.996688835835
0.213,0.99669162778
0.214,0.996694419726
0.215,0.996697211671
0.216,0.996700003617
0.217,0.996702842844
0.218,0.996705776633
0.219,0.996708710423
0.22,0.996711644212
0.221,0.996714578002
0.222,0.996717511791
0.223,0.996720445581
0.224,0.996834490481
0.225,0.996837424271
0.226,0.99684035806
0.227,0.996843339742
0.228,0.99684641721
0.229,0.996849494678
0.23,0.996852572145
0.231,0.996855649613
0.232,0.99685872708
0.233,0.996861804548
0.234,0.996864882016
0.235,0.996867959483
0.236,0.996871036951
0.237,0.996874114419
0.238,0.996877191886
0.239,0.996880269354
0.24,0.996883346822
0.241,0.996886424289
0.242,0.996889501757
0.243,0.996892579224
0.244,0.996895656692
0.245,0.99689873416
0.246,0.996901811627
0.247,0.996904889095
0.248,0.996907966563
0.249,0.99691104403
0.25,0.996914121498
0.251,0.996917198966
0.252,0.996920276433
0.253,0.996923353901
0.254,0.996926431368
0.255,0.996929508836
0.256,0.996932586304
0.257,0.996935663771
0.258,0.996938741239
0.259,0.996941818707
0.26,0.996944896174
0.261,0.996947973642
0.262,0.996951051109
0.263,0.996954128577
0.264,0.996957206045
0.265,0.996960283512
0.266,0.99696336098
0.267,0.996966438448
0.268,0.996969515915
0.269,0.996972593383
0.27,0.996975670851
0.271,0.996978748318
0.272,0.996981825786
0.273,0.996984903253
0.274,0.996987980721
0.275,0.996991058189
0.276,0.996994135656
0.277,0.996997213124
0.278,0.997000290592
0.279,0.997003368059
0.28,0.997006445527
0.281,0.997009522994
0.282,0.997012600462
0.283,0.99701567793
0.284,0.997018755397
0.285,0.997021832865
0.286,0.997024910333
0.287,0.9970279878
0.288,0.997031065268
0.289,0.997034142736
0.29,0.997037220203
0.291,0.997040297671
0.292,0.997043375138
0.293,0.997046452606
0.294,0.997049530074
0.295,0.997052607541
0.296,0.997055685009
0.297,0.997058762477
0.298,0.997061839944
0.299,0.997064917412
0.3,0.997067994879
0.301,0.997071072347
0.302,0.997074149815
0.303,0.997077227282
0.304,0.997080411076
0.305,0.997083648034
0.306,0.997086884991
0.307,0.997090121948
0.308,0.997093358906
0.309,0.997096595863
0.31,0.99709983282
0.311,0.997103069777
0.312,0.997106306735
0.313,0.997109543692
0.314,0.99722389176
0.315,0.997227128717
0.316,0.997230365675
0.317,0.997233602632
0.318,0.997236839589
0.319,0.997240076547
0.32,0.997243313504
0.321,0.997246550461
0.322,0.997249787418
0.323,0.997253024376
0.324,0.997256261333
0.325,0.99725949829
0.326,0.997262735247
0.327,0.997265972205
0.328,0.997269209162
0.329,0.997272446119
0.33,0.997275683076
0.331,0.997278920034
0.332,0.997282156991
0.333,0.997285393948
0.334,0.997288630906
0.335,0.997291867863
0.336,0.99729510482
0.337,0.997298341777
0.338,0.997301578735
0.339,0.997304815692
0.34,0.997308052649
0.341,0.997311289606
0.342,0.997314526564
0.343,0.997317763521
0.344,0.997321000478
0.345,0.997324237435
0.346,0.997327474393
0.347,0.99733071135
0.348,0.997333948307
0.349,0.997337185265
0.35,0.997340422222
0.351,0.997343659179
0.352,0.997346896136
0.353,0.997350133094
0.354,0.997353370051
0.355,0.997356607008
0.356,0.997359843965
0.357,0.997363080923
0.358,0.99736631788
0.359,0.997369554837
0.36,0.997372791794
0.361,0.997376202363
0.362,0.997379612931
0.363,0.9973830235
0.364,0.997386434068
0.365,0.997389844636
0.366,0.997393255205
0.367,0.997396724253
0.368,0.99740031026
0.369,0.997403896267
0.37,0.997407482274
0.371,0.99741106828
0.372,0.997414654287
0.373,0.997418240294
0.374,0.997421826301
0.375,0.997425412308
0.376,0.997428998315
0.377,0.997432584322
0.378,0.997436170329
0.379,0.997439756336
0.38,0.997443342343
0.381,0.99744692835
0.382,0.997450514357
0.383,0.997454100364
0.384,0.997457686371
0.385,0.997461272378
0.386,0.997464858385
0.387,0.997468444392
0.388,0.997472030399
0.389,0.997475616406
0.39,0.997479202413
0.391,0.99748278842
0.392,0.997486374427
0.393,0.997489960434
0.394,0.997493546441
0.395,0.997497132448
0.396,0.997500718455
0.397,0.997504304462
0.398,0.997507890469
0.399,0.997511476476
0.4,0.997515062483
0.401,0.99751864849
0.402,0.997522234497
0.403,0.997525820504
0.404,0.997529406511
0.405,0.997532992518
0.406,0.997536578525
0.407,0.997540164532
0.408,0.997543750539
0.409,0.997547336545
0.41,0.997550922552
0.411,0.997554696883
0.412,0.997558471214
0.413,0.997562245545
0.414,0.997566019876
0.415,0.997569794207
0.416,0.997573568538
0.417,0.997577342869
0.418,0.9975811172
0.419,0.99758489153
0.42,0.997588665861
0.421,0.997592440192
0.422,0.997596214523
0.423,0.997599988854
0.424,0.997603891637
0.425,0.997607858646
0.426,0.997611825655
0.427,0.997615792664
0.428,0.997619759674
0.429,0.997623726683
0.43,0.997627693692
0.431,0.997631660701
0.432,0.99763562771
0.433,0.997639594719
0.434,0.997643561728
0.435,0.997647528737
0.436,0.997651495746
0.437,0.997655462756
0.438,0.997659429765
0.439,0.997663396774
0.44,0.997667363783
0.441,0.997671330792
0.442,0.997675297801
0.443,0.99767926481
0.444,0.997683231819
0.445,0.997687198829
0.446,0.997691165838
0.447,0.997695132847
0.448,0.997699099856
0.449,0.997703066865
0.45,0.997707033874
0.451,0.997711000883
0.452,0.997714967892
0.453,0.997718934901
0.454,0.997722901911
0.455,0.99772686892
0.456,0.997730835929
0.457,0.997734802938
0.458,0.997738769947
0.459,0.997742736956
0.46,0.997746703965
0.461,0.997750670974
0.462,0.997754637984
0.463,0.997758604993
0.464,0.997762572002
0.465,0.997766539011
0.466,0.99777050602
0.467,0.997774473029
0.468,0.997778440038
0.469,0.997782407047
0.47,0.997786374056
0.471,0.997790341066
0.472,0.997794308075
0.473,0.997798275084
0.474,0.997802242093
0.475,0.997806209102
0.476,0.997810176111
0.477,0.99781414312
0.478,0.997818110129
0.479,0.997822077139
0.48,0.997826044148
0.481,0.997830011157
0.482,0.997833978166
0.483,0.997837945175
0.484,0.997841912184
0.485,0.997845879193
0.486,0.997849846202
0.487,0.997853813211
0.488,0.997857780221
0.489,0.99786174723
0.49,0.997865714239
0.491,0.997869681248
0.492,0.997873648257
0.493,0.997877615266
0.494,0.997881582275
0.495,0.997885549284
0.496,0.997889516294
0.497,0.997893483303
0.498,0.997897450312
0.499,0.997901417321
0.5,0.99790538433
0.501,0.997909351339
0.502,0.997913318348
0.503,0.997917285357
0.504,0.997921252366
0.505,0.997925219376
0.506,0.997929186385
0.507,0.997933153394
0.508,0.997937120403
0.509,0.997941087412
0.51,0.997945054421
0.511,0.99794902143
0.512,0.997952988439
0.513,0.997956955449
0.514,0.997960922458
0.515,0.997964889467
0.516,0.997968856476
0.517,0.997972823485
0.518,0.997976790494
0.519,0.997980757503
0.52,0.997984724512
0.521,0.997988691521
0.522,0.997992658531
0.523,0.99799662554
0.524,0.998000592549
0.525,0.998004559558
0.526,0.998008526567
0.527,0.998012493576
0.528,0.998016460585
0.529,0.998020427594
0.53,0.998024394604
0.531,0.998028361613
0.532,0.998032328622
0.533,0.998036295631
0.534,0.99804026264
0.535,0.998044229649
0.536,0.998048196658
0.537,0.998052163667
0.538,0.998056130676
0.539,0.998060097686
0.54,0.998064064695
0.541,0.998068031704
0.542,0.998071998713
0.543,0.998075965722
0.544,0.998079932731
0.545,0.99808389974
0.546,0.998087866749
0.547,0.998091833759
0.548,0.998095800768
0.549,0.998099767777
0.55,0.998103734786
0.551,0.998107701795
0.552,0.998111668804
0.553,0.998115635813
0.554,0.998119602822
0.555,0.998123569831
0.556,0.998127536841
0.557,0.99813150385
0.558,0.998135470859
0.559,0.998139437868
0.56,0.998143404877
0.561,0.998147371886
0.562,0.998151338895
0.563,0.998155305904
0.564,0.998159272914
0.565,0.998163239923
0.566,0.998167206932
0.567,0.998171173941
0.568,0.99817514095
0.569,0.998179107959
0.57,0.998183074968
0.571,0.998187300375
0.572,0.998191525782
0.573,0.998195751189
0.574,0.998199976596
0.575,0.998204202004
0.576,0.998208427411
0.577,0.998212652818
0.578,0.998216878225
0.579,0.998221103632
0.58,0.998225329039
0.581,0.998229554446
0.582,0.998233779853
0.583,0.99823800526
0.584,0.998242230667
0.585,0.998246456074
0.586,0.998250681481
0.587,0.998254906888
0.588,0.998259132295
0.589,0.998263357702
0.59,0.998267583109
0.591,0.998271808516
0.592,0.998276033923
0.593,0.99828025933
0.594,0.998284484737
0.595,0.998288710145
0.596,0.998292935552
0.597,0.998297160959
0.598,0.998301386366
0.599,0.998305611773
0.6,0.99830983718
0.601,0.998314062587
0.602,0.998318287994
0.603,0.998322513401
0.604,0.998326738808
0.605,0.998330964215
0.606,0.998335189622
0.607,0.998339415029
0.608,0.998343640436
0.609,0.998347865843
0.61,0.99835209125
0.611,0.998356316657
0.612,0.998360542064
0.613,0.998364767471
0.614,0.998368992878
0.615,0.998373218286
0.616,0.998377443693
0.617,0.9983816691
0.618,0.998385894507
0.619,0.998390119914
0.62,0.998394345321
0.621,0.998398570728
0.622,0.998402796135
0.623,0.998407021542
0.624,0.998411246949
0.625,0.998415472356
0.626,0.998419697763
0.627,0.99842392317
0.628,0.998428148577
0.629,0.998432373984
0.63,0.998436599391
0.631,0.998440824798
0.632,0.998445050205
0.633,0.998449275612
0.634,0.998453501019
0.635,0.998457726427
0.636,0.998461951834
0.637,0.998466177241
0.638,0.998470402648
0.639,0.998474628055
0.64,0.998478853462
0.641,0.998483078869
0.642,0.998487304276
0.643,0.998491529683
0.644,0.99849575509
0.645,0.998499980497
0.646,0.998504205904
0.647,0.998508431311
0.648,0.998512656718
0.649,0.998516882125
0.65,0.998521107532
0.651,0.998525332939
0.652,0.998529558346
0.653,0.998533783753
0.654,0.998538009161
0.655,0.998542234568
0.656,0.998546459975
0.657,0.998550685382
0.658,0.998554910789
0.659,0.998559136196
0.66,0.998563361603
0.661,0.99856758701
0.662,0.998571812417
0.663,0.998576037824
0.664,0.998580263231
0.665,0.998584488638
0.666,0.998588714045
0.667,0.998592939452
0.668,0.998597164859
0.669,0.998601390266
0.67,0.998605615673
0.671,0.99860984108
0.672,0.998614066487
0.673,0.998618291894
0.674,0.998622517302
0.675,0.998626742709
0.676,0.998630968116
0.677,0.998635193523
0.678,0.99863941893
0.679,0.998643644337
0.68,0.998647869744
0.681,0.998652095151
0.682,0.998656320558
0.683,0.998660545965
0.684,0.998664771372
0.685,0.998668996779
0.686,0.998673222186
0.687,0.998677447593
0.688,0.998681673
0.689,0.998685898407
0.69,0.998690123814
0.691,0.998694349221
0.692,0.998698574628
0.693,0.998702800035
0.694,0.998707025443
0.695,0.99871125085
0.696,0.998715476257
0.697,0.998719701664
0.698,0.998723927071
0.699,0.998728152478
0.7,0.998732377885
0.701,0.998736603292
0.702,0.998740828699
0.703,0.998745054106
0.704,0.998749279513
0.705,0.99875350492
0.706,0.998757730327
0.707,0.998761955734
0.708,0.998766181141
0.709,0.998770406548
0.71,0.998774631955
0.711,0.998778857362
0.712,0.998783082769
0.713,0.998787308176
0.714,0.998791533584
0.715,0.998795758991
0.716,0.998799984398
0.717,0.998804209805
0.718,0.998808435212
0.719,0.998812660619
0.72,0.998816886026
0.721,0.998821111433
0.722,0.99882533684
0.723,0.998829562247
0.724,0.998833787654
0.725,0.998838013061
0.726,0.998842238468
0.727,0.998846463875
0.728,0.998850689282
0.729,0.998854914689
0.73,0.998859140096
0.731,0.998863365503
0.732,0.99886759091
0.733,0.998871816318
0.734,0.998876041725
0.735,0.998880267132
0.736,0.998884492539
0.737,0.998888717946
0.738,0.998892943353
0.739,0.99889716876
0.74,0.998901394167
0.741,0.998905619574
0.742,0.998909844981
0.743,0.998914070388
0.744,0.998918295795
0.745,0.998922521202
0.746,0.998926746609
0.747,0.998930972016
0.748,0.998935197423
0.749,0.99893942283
0.75,0.998943648237
0.751,0.998947873644
0.752,0.998952099051
0.753,0.998956324459
0.754,0.998960549866
0.755,0.998964775273
0.756,0.99896900068
0.757,0.998973226087
0.758,0.998977451494
0.759,0.998981676901
0.76,0.998985902308
0.761,0.998990127715
0.762,0.998994353122
0.763,0.998998578529
0.764,0.999002803936
0.765,0.999007029343
0.766,0.99901125475
0.767,0.999015480157
0.768,0.999019705564
0.769,0.999023930971
0.77,0.999028156378
0.771,0.999032381785
0.772,0.999036607192
0.773,0.9990408326
0.774,0.999045058007
0.775,0.999049283414
0.776,0.999053508821
0.777,0.999057734228
0.778,0.999061959635
0.779,0.999066185042
0.78,0.999070410449
0.781,0.999074635856
0.782,0.999078861263
0.783,0.99908308667
0.784,0.999087312077
0.785,0.999091537484
0.786,0.999095762891
0.787,0.999099988298
0.788,0.999104213705
0.789,0.999108439112
0.79,0.999112664519
0.791,0.999116889926
0.792,0.999121115333
0.793,0.999125340741
0.794,0.999129566148
0.795,0.999133791555
0.796,0.999138016962
0.797,0.999142242369
0.798,0.999146467776
0.799,0.999150693183
0.8,0.99915491859
0.801,0.999159143997
0.802,0.999163369404
0.803,0.999167594811
0.804,0.999171820218
0.805,0.999176045625
0.806,0.999180271032
0.807,0.999184496439
0.808,0.999188721846
0.809,0.999192947253
0.81,0.99919717266
0.811,0.999201398067
0.812,0.999205623474
0.813,0.999209848882
0.814,0.999214074289
0.815,0.999218299696
0.816,0.999222525103
0.817,0.99922675051
0.818,0.999230975917
0.819,0.999235201324
0.82,0.999239426731
0.821,0.999243652138
0.822,0.999247877545
0.823,0.999252102952
0.824,0.999256328359
0.825,0.999260553766
0.826,0.999264779173
0.827,0.99926900458
0.828,0.999273229987
0.829,0.999277455394
0.83,0.999281680801
0.831,0.999285906208
0.832,0.999290131616
0.833,0.999294357023
0.834,0.99929858243
0.835,0.999302807837
0.836,0.999307033244
0.837,0.999311258651
0.838,0.999315484058
0.839,0.999319709465
0.84,0.999323934872
0.841,0.999328160279
0.842,0.999332385686
0.843,0.999336611093
0.844,0.9993408365
0.845,0.999345061907
0.846,0.999349287314
0.847,0.999353512721
0.848,0.999357738128
0.849,0.999361963535
0.85,0.999366188942
0.851,0.999370414349
0.852,0.999374639757
0.853,0.999378865164
0.854,0.999383090571
0.855,0.999387315978
0.856,0.999391541385
0.857,0.999395766792
0.858,0.999399992199
0.859,0.999404217606
0.86,0.999408443013
0.861,0.99941266842
0.862,0.999416893827
0.863,0.999421119234
0.864,0.999425344641
0.865,0.999429570048
0.866,0.999433795455
0.867,0.999438020862
0.868,0.999442246269
0.869,0.999446471676
0.87,0.999450697083
0.871,0.99945492249
0.872,0.999459147898
0.873,0.999463373305
0.874,0.999467598712
0.875,0.999471824119
0.876,0.999476049526
0.877,0.999480274933
0.878,0.99948450034
0.879,0.999488725747
0.88,0.999492951154
0.881,0.999497176561
0.882,0.999501401968
0.883,0.999505627375
0.884,0.999509852782
0.885,0.999514078189
0.886,0.999518303596
0.887,0.999522529003
0.888,0.99952675441
0.889,0.999530979817
0.89,0.999535205224
0.891,0.999539430631
0.892,0.999543656039
0.893,0.999547881446
0.894,0.999552106853
0.895,0.99955633226
0.896,0.999560557667
0.897,0.999564783074
0.898,0.999569008481
0.899,0.999573233888
0.9,0.999577459295
0.901,0.999581684702
0.902,0.999585910109
0.903,0.999590135516
0.904,0.999594360923
0.905,0.99959858633
0.906,0.999602811737
0.907,0.999607037144
0.908,0.999611262551
0.909,0.999615487958
0.91,0.999619713365
0.911,0.999623938773
0.912,0.99962816418
0.913,0.999632389587
0.914,0.999636614994
0.915,0.999640840401
0.916,0.999645065808
0.917,0.999649291215
0.918,0.999653516622
0.919,0.999657742029
0.92,0.999661967436
0.921,0.999666192843
0.922,0.99967041825
0.923,0.999674643657
0.924,0.999678869064
0.925,0.999683094471
0.926,0.999687319878
0.927,0.999691545285
0.928,0.999695770692
0.929,0.999699996099
0.93,0.999704221506
0.931,0.999708446914
0.932,0.999712672321
0.933,0.999716897728
0.934,0.999721123135
0.935,0.999725348542
0.936,0.999729573949
0.937,0.999733799356
0.938,0.999738024763
0.939,0.99974225017
0.94,0.999746475577
0.941,0.999750700984
0.942,0.999754926391
0.943,0.999759151798
0.944,0.999763377205
0.945,0.999767602612
0.946,0.999771828019
0.947,0.999776053426
0.948,0.999780278833
0.949,0.99978450424
0.95,0.999788729647
0.951,0.999792955055
0.952,0.999797180462
0.953,0.999801405869
0.954,0.999805631276
0.955,0.999809856683
0.956,0.99981408209
0.957,0.999818307497
0.958,0.999822532904
0.959,0.999826758311
0.96,0.999830983718
0.961,0.999835209125
0.962,0.999839434532
0.963,0.999843659939
0.964,0.999847885346
0.965,0.999852110753
0.966,0.99985633616
0.967,0.999860561567
0.968,0.999864786974
0.969,0.999869012381
0.97,0.999873237788
0.971,0.999877463196
0.972,0.999881688603
0.973,0.99988591401
0.974,0.999890139417
0.975,0.999894364824
0.976,0.999898590231
0.977,0.999902815638
0.978,0.999907041045
0.979,0.999911266452
0.98,0.999915491859
0.981,0.999919717266
0.982,0.999923942673
0.983,0.99992816808
0.984,0.999932393487
0.985,0.999936618894
0.986,0.999940844301
0.987,0.999945069708
0.988,0.999949295115
0.989,0.999953520522
0.99,0.999957745929
0.991,0.999961971337
0.992,0.999966196744
0.993,0.999970422151
0.994,0.999974647558
0.995,0.999978872965
0.996,0.999983098372
0.997,0.999987323779
0.998,0.999991549186
0.999,0.999995774593


==> Figures/sample3/COMPRESS_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.526777777778
0.001,0.55145952381
0.002,0.576141269841
0.003,0.600823015873
0.004,0.64403994709
0.005,0.653857804233
0.006,0.663675661376
0.007,0.715395740741
0.008,0.723253597884
0.009,0.731111455026
0.01,0.761858201058
0.011,0.766727169312
0.012,0.771596137566
0.013,0.77646510582
0.014,0.797171111111
0.015,0.800462301587
0.016,0.803753492063
0.017,0.820153015873
0.018,0.823435873016
0.019,0.826718730159
0.02,0.842779365079
0.021,0.845351111111
0.022,0.847922857143
0.023,0.850494603175
0.024,0.872146296296
0.025,0.875671296296
0.026,0.879196296296
0.027,0.889080820106
0.028,0.891351058201
0.029,0.893621296296
0.03,0.89978042328
0.031,0.90104510582
0.032,0.90230978836
0.033,0.903574470899
0.034,0.913035449735
0.035,0.91509457672
0.036,0.917153703704
0.037,0.923128571429
0.038,0.925268253968
0.039,0.927407936508
0.04,0.935880952381
0.041,0.936692857143
0.042,0.937504761905
0.043,0.938316666667
0.044,0.946128571429
0.045,0.947273809524
0.046,0.948419047619
0.047,0.950897433862
0.048,0.951708783069
0.049,0.952520132275
0.05,0.956109259259
0.051,0.957036481481
0.052,0.957963703704
0.053,0.958890925926
0.054,0.961077407407
0.055,0.962226851852
0.056,0.963376296296
0.057,0.965042407407
0.058,0.966075185185
0.059,0.967107962963
0.06,0.969251851852
0.061,0.96975962963
0.062,0.970267407407
0.063,0.970775185185
0.064,0.971522222222
0.065,0.971888888889
0.066,0.972255555556
0.067,0.973205555556
0.068,0.973655555556
0.069,0.974105555556
0.07,0.975777777778
0.071,0.975973333333
0.072,0.976168888889
0.073,0.976364444444
0.074,0.976987777778
0.075,0.977158333333
0.076,0.977328888889
0.077,0.977749444444
0.078,0.978003333333
0.079,0.978257222222
0.08,0.979177777778
0.081,0.979409444444
0.082,0.979641111111
0.083,0.979872777778
0.084,0.980085925926
0.085,0.980289814815
0.086,0.980493703704
0.087,0.980775925926
0.088,0.980881481481
0.089,0.980987037037
0.09,0.981092592593
0.091,0.98122037037
0.092,0.981348148148
0.093,0.981475925926
0.094,0.981711111111
0.095,0.981833333333
0.096,0.981955555556
0.097,0.982166666667
0.098,0.982222222222
0.099,0.982277777778
0.1,0.982555555556
0.101,0.982722222222
0.102,0.982888888889
0.103,0.983055555556
0.104,0.983555555556
0.105,0.983722222222
0.106,0.983888888889
0.107,0.9842
0.108,0.984466666667
0.109,0.984733333333
0.11,0.985222222222
0.111,0.985355555556
0.112,0.985488888889
0.113,0.985622222222
0.114,0.985901851852
0.115,0.985921296296
0.116,0.985940740741
0.117,0.985993518519
0.118,0.986112962963
0.119,0.986232407407
0.12,0.986574074074
0.121,0.986593644781
0.122,0.986613215488
0.123,0.986632786195
0.124,0.986644949495
0.125,0.986653409091
0.126,0.986661868687
0.127,0.986684772727
0.128,0.986736565657
0.129,0.986788358586
0.13,0.986840151515
0.131,0.986860510807
0.132,0.986880870099
0.133,0.986901229391
0.134,0.986912186974
0.135,0.986918443702
0.136,0.98692470043
0.137,0.986930957157
0.138,0.986937213885
0.139,0.986943470613
0.14,0.986949727341
0.141,0.986972650736
0.142,0.98699557413
0.143,0.987018497525
0.144,0.98704142092
0.145,0.987064344314
0.146,0.987087267709
0.147,0.987107380646
0.148,0.987121872668
0.149,0.98713636469
0.15,0.987261967823
0.151,0.987293126512
0.152,0.9873242852
0.153,0.987355443889
0.154,0.987386602578
0.155,0.987417761266
0.156,0.987448919955
0.157,0.987474986051
0.158,0.987490866962
0.159,0.987506747873
0.16,0.987522628784
0.161,0.987549620806
0.162,0.987576612828
0.163,0.98760360485
0.164,0.987630596872
0.165,0.987657588894
0.166,0.987684580916
0.167,0.98783379516
0.168,0.987894120516
0.169,0.987954445871
0.17,0.988014771226
0.171,0.988030652137
0.172,0.988046533048
0.173,0.988062413959
0.174,0.98807829487
0.175,0.988094175781
0.176,0.988110056692
0.177,0.988125656987
0.178,0.988140696049
0.179,0.988155735112
0.18,0.988170774175
0.181,0.988212479904
0.182,0.988254185633
0.183,0.988295891363
0.184,0.988315465573
0.185,0.988323974023
0.186,0.988332482474
0.187,0.988340990924
0.188,0.988349499375
0.189,0.988358007825
0.19,0.988366516276
0.191,0.988375024726
0.192,0.988383533177
0.193,0.988392041627
0.194,0.988399438966
0.195,0.98840628075
0.196,0.988413122534
0.197,0.988420010422
0.198,0.988426990518
0.199,0.988433970615
0.2,0.988440950711
0.201,0.988448831708
0.202,0.988456712706
0.203,0.988464593703
0.204,0.988474184102
0.205,0.988484629202
0.206,0.988495074302
0.207,0.988516630513
0.208,0.988560408946
0.209,0.988604187379
0.21,0.988647965812
0.211,0.988660791864
0.212,0.988673617917
0.213,0.988686443969
0.214,0.988699270021
0.215,0.988712096073
0.216,0.988724922125
0.217,0.988741451881
0.218,0.988765389045
0.219,0.988789326208
0.22,0.988813263371
0.221,0.988837200535
0.222,0.988861137698
0.223,0.988885074861
0.224,0.988908218374
0.225,0.988930965061
0.226,0.988953711748
0.227,0.988972972597
0.228,0.988985261767
0.229,0.988997550938
0.23,0.989009840109
0.231,0.98902256218
0.232,0.989035284251
0.233,0.989048006323
0.234,0.989061962962
0.235,0.989076536885
0.236,0.989091110808
0.237,0.989106231869
0.238,0.989122447206
0.239,0.989138662544
0.24,0.989154877881
0.241,0.989182204329
0.242,0.989209530777
0.243,0.989236857226
0.244,0.989264183674
0.245,0.989291510122
0.246,0.989318836571
0.247,0.989345308318
0.248,0.989370070664
0.249,0.98939483301
0.25,0.989419595356
0.251,0.98943324659
0.252,0.989446897825
0.253,0.98946054906
0.254,0.989485311405
0.255,0.989515629307
0.256,0.989545947208
0.257,0.989576265109
0.258,0.989606583011
0.259,0.989636900912
0.26,0.989667218813
0.261,0.989685631953
0.262,0.989704045092
0.263,0.989722458232
0.264,0.989740871371
0.265,0.989759284511
0.266,0.98977769765
0.267,0.98979690444
0.268,0.989817698532
0.269,0.989838492624
0.27,0.989859286716
0.271,0.989880080807
0.272,0.989900874899
0.273,0.989921668991
0.274,0.989941794355
0.275,0.989961585354
0.276,0.989981376354
0.277,0.990001167354
0.278,0.990020958353
0.279,0.990040749353
0.28,0.990060540353
0.281,0.990080331352
0.282,0.990100122352
0.283,0.990119913352
0.284,0.990140974193
0.285,0.990162669954
0.286,0.990184365716
0.287,0.990205825071
0.288,0.990226811612
0.289,0.990247798154
0.29,0.990268784696
0.291,0.990290584246
0.292,0.990312383796
0.293,0.990334183345
0.294,0.990465859438
0.295,0.990485807136
0.296,0.990505754834
0.297,0.990525702532
0.298,0.99054565023
0.299,0.990565597928
0.3,0.990585545626
0.301,0.990632159991
0.302,0.990678774356
0.303,0.99072538872
0.304,0.990750603908
0.305,0.990765119507
0.306,0.990779635106
0.307,0.990794150706
0.308,0.990808666305
0.309,0.990823181904
0.31,0.990837697503
0.311,0.990852213103
0.312,0.990866728702
0.313,0.990881244301
0.314,0.990894995644
0.315,0.990908364859
0.316,0.990921734073
0.317,0.990935103288
0.318,0.990948472503
0.319,0.990961841718
0.32,0.990975210932
0.321,0.990988580147
0.322,0.991001949362
0.323,0.991015318577
0.324,0.991032531635
0.325,0.991051666616
0.326,0.991070801596
0.327,0.991089936577
0.328,0.991109071557
0.329,0.991128206538
0.33,0.991147341518
0.331,0.991166476499
0.332,0.991185611479
0.333,0.99120474646
0.334,0.99122388144
0.335,0.991243016421
0.336,0.991262151401
0.337,0.991281509721
0.338,0.991301314718
0.339,0.991321119715
0.34,0.991340924712
0.341,0.991354063043
0.342,0.991367201374
0.343,0.991380339704
0.344,0.991393478035
0.345,0.991406616365
0.346,0.991419754696
0.347,0.991432893027
0.348,0.991446031357
0.349,0.991459169688
0.35,0.991472308018
0.351,0.991485446349
0.352,0.99149858468
0.353,0.99151172301
0.354,0.991524861341
0.355,0.991537999671
0.356,0.991551138002
0.357,0.991564276333
0.358,0.991577414663
0.359,0.991590552994
0.36,0.991603691324
0.361,0.991616829655
0.362,0.991629967986
0.363,0.991643106316
0.364,0.991656244647
0.365,0.991669382977
0.366,0.991682521308
0.367,0.991699980626
0.368,0.99172608192
0.369,0.991752183213
0.37,0.991778284507
0.371,0.991808089504
0.372,0.991837894501
0.373,0.991867699499
0.374,0.991898851297
0.375,0.991930676496
0.376,0.991962501696
0.377,0.991991535677
0.378,0.992014987224
0.379,0.992038438771
0.38,0.992061890318
0.381,0.992085341865
0.382,0.992108793411
0.383,0.992132244958
0.384,0.992155696505
0.385,0.992179148052
0.386,0.992202599599
0.387,0.992225522045
0.388,0.99224738629
0.389,0.992269250535
0.39,0.99229111478
0.391,0.992312979026
0.392,0.992334843271
0.393,0.992356707516
0.394,0.992377748716
0.395,0.992398378393
0.396,0.992419008071
0.397,0.992438749007
0.398,0.992456712461
0.399,0.992474675915
0.4,0.99249263937
0.401,0.99250689912
0.402,0.992521158871
0.403,0.992535418621
0.404,0.992548855327
0.405,0.992561880509
0.406,0.992574905692
0.407,0.992587930875
0.408,0.992600956057
0.409,0.99261398124
0.41,0.992627006423
0.411,0.992640031605
0.412,0.992653056788
0.413,0.992666081971
0.414,0.992679107153
0.415,0.992692132336
0.416,0.992705157519
0.417,0.992723865241
0.418,0.992753938043
0.419,0.992784010844
0.42,0.992814083646
0.421,0.992844156448
0.422,0.99287422925
0.423,0.992904302051
0.424,0.992923392194
0.425,0.992936991007
0.426,0.992950589821
0.427,0.99296357135
0.428,0.992975318311
0.429,0.992987065273
0.43,0.992998812234
0.431,0.993009770295
0.432,0.993020728356
0.433,0.993031686417
0.434,0.993042644478
0.435,0.99305360254
0.436,0.993064560601
0.437,0.993075130893
0.438,0.993084925649
0.439,0.993094720404
0.44,0.99310451516
0.441,0.993117239479
0.442,0.993129963798
0.443,0.993142688117
0.444,0.993177634658
0.445,0.99322369231
0.446,0.993269749963
0.447,0.993304763438
0.448,0.99331768856
0.449,0.993330613683
0.45,0.993343538805
0.451,0.993356463927
0.452,0.993369389049
0.453,0.993382314172
0.454,0.993395374795
0.455,0.993408503169
0.456,0.993421631544
0.457,0.993435187268
0.458,0.993449597694
0.459,0.993464008119
0.46,0.993478418545
0.461,0.99349282897
0.462,0.993507239396
0.463,0.993521649821
0.464,0.993536060247
0.465,0.993550470672
0.466,0.993564881098
0.467,0.993581143375
0.468,0.993601109356
0.469,0.993621075338
0.47,0.993641041319
0.471,0.9936610073
0.472,0.993680973281
0.473,0.993700939262
0.474,0.993720905243
0.475,0.993740871224
0.476,0.993760837205
0.477,0.993780803186
0.478,0.993800769167
0.479,0.993820735148
0.48,0.993840701129
0.481,0.993860667111
0.482,0.993880633092
0.483,0.993900599073
0.484,0.993919218252
0.485,0.993937164032
0.486,0.993955109811
0.487,0.993971203738
0.488,0.993983593961
0.489,0.993995984185
0.49,0.994008374408
0.491,0.994020982497
0.492,0.994033590585
0.493,0.994046198674
0.494,0.994058806762
0.495,0.99407141485
0.496,0.994084022939
0.497,0.994096704611
0.498,0.99410953345
0.499,0.994122362289
0.5,0.994135191128
0.501,0.994148242189
0.502,0.99416129325
0.503,0.994174344311
0.504,0.994187395373
0.505,0.994200446434
0.506,0.994213497495
0.507,0.994228770778
0.508,0.994248488506
0.509,0.994268206234
0.51,0.994287923962
0.511,0.99430764169
0.512,0.994327359418
0.513,0.994347077146
0.514,0.994366794874
0.515,0.994386512601
0.516,0.994406230329
0.517,0.994425154406
0.518,0.994442491182
0.519,0.994459827957
0.52,0.994477164733
0.521,0.99449473299
0.522,0.994512301247
0.523,0.994529869504
0.524,0.994543304117
0.525,0.994554671907
0.526,0.994566039698
0.527,0.994577407489
0.528,0.99458877528
0.529,0.994600143071
0.53,0.994611510861
0.531,0.994622878652
0.532,0.994634246443
0.533,0.994645614234
0.534,0.9946579638
0.535,0.994670804254
0.536,0.994683644708
0.537,0.994696485162
0.538,0.994709325615
0.539,0.994722166069
0.54,0.994735006523
0.541,0.994747846977
0.542,0.994760687431
0.543,0.994773527885
0.544,0.994785513638
0.545,0.994797072041
0.546,0.994808630443
0.547,0.994820188846
0.548,0.994831747249
0.549,0.994843305651
0.55,0.994854864054
0.551,0.994867163197
0.552,0.994879462341
0.553,0.994891761484
0.554,0.994904060627
0.555,0.994916359771
0.556,0.994928658914
0.557,0.994940958057
0.558,0.994953257201
0.559,0.994965556344
0.56,0.994977855488
0.561,0.994990154631
0.562,0.995002453774
0.563,0.995014752918
0.564,0.995029287833
0.565,0.995044940635
0.566,0.995060593437
0.567,0.995076588119
0.568,0.995093266562
0.569,0.995109945005
0.57,0.995126623448
0.571,0.995143301891
0.572,0.995159980334
0.573,0.995176658777
0.574,0.99519333722
0.575,0.995210015663
0.576,0.995226694106
0.577,0.995243372549
0.578,0.995260050992
0.579,0.995276729435
0.58,0.995293407878
0.581,0.995310086321
0.582,0.995326764763
0.583,0.995343443206
0.584,0.995360121649
0.585,0.995376800092
0.586,0.995393478535
0.587,0.995410156978
0.588,0.995426835421
0.589,0.995443513864
0.59,0.995460192307
0.591,0.995472704083
0.592,0.995485215859
0.593,0.995497727636
0.594,0.995510239412
0.595,0.995522751188
0.596,0.995535262965
0.597,0.995547774741
0.598,0.995560286517
0.599,0.995572798293
0.6,0.99558531007
0.601,0.995597821846
0.602,0.995610333622
0.603,0.995622845398
0.604,0.995635357175
0.605,0.995647868951
0.606,0.995660380727
0.607,0.995672892503
0.608,0.99568540428
0.609,0.995697916056
0.61,0.995710427832
0.611,0.995722939609
0.612,0.995735451385
0.613,0.995747963161
0.614,0.995760474937
0.615,0.995772986714
0.616,0.99578549849
0.617,0.995798010266
0.618,0.995810522042
0.619,0.995823033819
0.62,0.995835545595
0.621,0.995848642167
0.622,0.995861738738
0.623,0.99587483531
0.624,0.995887108836
0.625,0.99589897084
0.626,0.995910832843
0.627,0.995922794053
0.628,0.995934953676
0.629,0.995947113299
0.63,0.995959272922
0.631,0.995971432544
0.632,0.995983592167
0.633,0.99599575179
0.634,0.996007911413
0.635,0.996020071035
0.636,0.996032230658
0.637,0.996044390281
0.638,0.996056549903
0.639,0.996068709526
0.64,0.996080869149
0.641,0.996093028772
0.642,0.996105188394
0.643,0.996117348017
0.644,0.99612950764
0.645,0.996141667263
0.646,0.996153826885
0.647,0.996165986508
0.648,0.996178146131
0.649,0.996190305754
0.65,0.996202465376
0.651,0.996214624999
0.652,0.996226784622
0.653,0.996238944245
0.654,0.996249581431
0.655,0.9962594574
0.656,0.996269333369
0.657,0.996279209338
0.658,0.996289085307
0.659,0.996298961276
0.66,0.996308837245
0.661,0.996318713214
0.662,0.996328589182
0.663,0.996338465151
0.664,0.99634834112
0.665,0.996358217089
0.666,0.996368093058
0.667,0.996377969027
0.668,0.996387844996
0.669,0.996397720965
0.67,0.996407596934
0.671,0.996417472902
0.672,0.996427348871
0.673,0.99643722484
0.674,0.996447100809
0.675,0.996456976778
0.676,0.996466852747
0.677,0.996476728716
0.678,0.996486604685
0.679,0.996496480654
0.68,0.996506356622
0.681,0.996516232591
0.682,0.99652610856
0.683,0.996535984529
0.684,0.996546328334
0.685,0.996556906058
0.686,0.996567483781
0.687,0.996578061504
0.688,0.996588639227
0.689,0.996599216951
0.69,0.996609794674
0.691,0.996620372397
0.692,0.99663095012
0.693,0.996641527844
0.694,0.996652105567
0.695,0.99666268329
0.696,0.996673261014
0.697,0.996683838737
0.698,0.99669441646
0.699,0.996704994183
0.7,0.996715571907
0.701,0.99672614963
0.702,0.996736727353
0.703,0.996747305076
0.704,0.9967578828
0.705,0.996768460523
0.706,0.996779038246
0.707,0.99678961597
0.708,0.996800193693
0.709,0.996810771416
0.71,0.996821349139
0.711,0.996831926863
0.712,0.996842504586
0.713,0.996853082309
0.714,0.996863660032
0.715,0.996874237756
0.716,0.996884815479
0.717,0.996895393202
0.718,0.996905970926
0.719,0.996916548649
0.72,0.996927126372
0.721,0.996937704095
0.722,0.996948281819
0.723,0.996958859542
0.724,0.996969437265
0.725,0.996980014988
0.726,0.996990592712
0.727,0.997001170435
0.728,0.997011748158
0.729,0.997022325882
0.73,0.997032903605
0.731,0.997043892851
0.732,0.997054882097
0.733,0.997065871343
0.734,0.997076860588
0.735,0.997087849834
0.736,0.99709883908
0.737,0.997109828326
0.738,0.997120817572
0.739,0.997131806818
0.74,0.997142796064
0.741,0.99715378531
0.742,0.997164774556
0.743,0.997175763802
0.744,0.997186753048
0.745,0.997197742293
0.746,0.997208731539
0.747,0.997219720785
0.748,0.997230710031
0.749,0.997241699277
0.75,0.997252688523
0.751,0.997263677769
0.752,0.997274667015
0.753,0.997285656261
0.754,0.997296645507
0.755,0.997307634753
0.756,0.997318623998
0.757,0.997329613244
0.758,0.99734060249
0.759,0.997351591736
0.76,0.997362580982
0.761,0.997373570228
0.762,0.997384559474
0.763,0.99739554872
0.764,0.997406537966
0.765,0.997417527212
0.766,0.997428516458
0.767,0.997439505703
0.768,0.997450494949
0.769,0.997461484195
0.77,0.997472473441
0.771,0.997483462687
0.772,0.997494451933
0.773,0.997505441179
0.774,0.997516430425
0.775,0.997527419671
0.776,0.997538408917
0.777,0.997549398163
0.778,0.997560387408
0.779,0.997571376654
0.78,0.9975823659
0.781,0.997593355146
0.782,0.997604344392
0.783,0.997615333638
0.784,0.997626322884
0.785,0.99763731213
0.786,0.997648301376
0.787,0.997659290622
0.788,0.997670279868
0.789,0.997681269113
0.79,0.997692258359
0.791,0.997703247605
0.792,0.997714236851
0.793,0.997725226097
0.794,0.997736215343
0.795,0.997747204589
0.796,0.997758193835
0.797,0.997769183081
0.798,0.997780172327
0.799,0.997791161573
0.8,0.997802150818
0.801,0.997813140064
0.802,0.99782412931
0.803,0.997835118556
0.804,0.997846107802
0.805,0.997857097048
0.806,0.997868086294
0.807,0.99787907554
0.808,0.997890064786
0.809,0.997901054032
0.81,0.997912043277
0.811,0.997923032523
0.812,0.997934021769
0.813,0.997945011015
0.814,0.997956000261
0.815,0.997966989507
0.816,0.997977978753
0.817,0.997988967999
0.818,0.997999957245
0.819,0.998010946491
0.82,0.998021935737
0.821,0.998032924982
0.822,0.998043914228
0.823,0.998054903474
0.824,0.99806589272
0.825,0.998076881966
0.826,0.998087871212
0.827,0.998098860458
0.828,0.998109849704
0.829,0.99812083895
0.83,0.998131828196
0.831,0.998142817442
0.832,0.998153806687
0.833,0.998164795933
0.834,0.998175785179
0.835,0.998186774425
0.836,0.998197763671
0.837,0.998208752917
0.838,0.998219742163
0.839,0.998230731409
0.84,0.998241720655
0.841,0.998252709901
0.842,0.998263699147
0.843,0.998274688392
0.844,0.998285677638
0.845,0.998296666884
0.846,0.99830765613
0.847,0.998318645376
0.848,0.998329634622
0.849,0.998340623868
0.85,0.998351613114
0.851,0.99836260236
0.852,0.998373591606
0.853,0.998384580852
0.854,0.998395570097
0.855,0.998406559343
0.856,0.998417548589
0.857,0.998428537835
0.858,0.998439527081
0.859,0.998450516327
0.86,0.998461505573
0.861,0.998472494819
0.862,0.998483484065
0.863,0.998494473311
0.864,0.998505462557
0.865,0.998516451802
0.866,0.998527441048
0.867,0.998538430294
0.868,0.99854941954
0.869,0.998560408786
0.87,0.998571398032
0.871,0.998582387278
0.872,0.998593376524
0.873,0.99860436577
0.874,0.998615355016
0.875,0.998626344262
0.876,0.998637333507
0.877,0.998648322753
0.878,0.998659311999
0.879,0.998670301245
0.88,0.998681290491
0.881,0.998692279737
0.882,0.998703268983
0.883,0.998714258229
0.884,0.998725247475
0.885,0.998736236721
0.886,0.998747225966
0.887,0.998758215212
0.888,0.998769204458
0.889,0.998780193704
0.89,0.99879118295
0.891,0.998802172196
0.892,0.998813161442
0.893,0.998824150688
0.894,0.998835139934
0.895,0.99884612918
0.896,0.998857118426
0.897,0.998868107671
0.898,0.998879096917
0.899,0.998890086163
0.9,0.998901075409
0.901,0.998912064655
0.902,0.998923053901
0.903,0.998934043147
0.904,0.998945032393
0.905,0.998956021639
0.906,0.998967010885
0.907,0.998978000131
0.908,0.998988989376
0.909,0.998999978622
0.91,0.999010967868
0.911,0.999021957114
0.912,0.99903294636
0.913,0.999043935606
0.914,0.999054924852
0.915,0.999065914098
0.916,0.999076903344
0.917,0.99908789259
0.918,0.999098881836
0.919,0.999109871081
0.92,0.999120860327
0.921,0.999131849573
0.922,0.999142838819
0.923,0.999153828065
0.924,0.999164817311
0.925,0.999175806557
0.926,0.999186795803
0.927,0.999197785049
0.928,0.999208774295
0.929,0.999219763541
0.93,0.999230752786
0.931,0.999241742032
0.932,0.999252731278
0.933,0.999263720524
0.934,0.99927470977
0.935,0.999285699016
0.936,0.999296688262
0.937,0.999307677508
0.938,0.999318666754
0.939,0.999329656
0.94,0.999340645246
0.941,0.999351634491
0.942,0.999362623737
0.943,0.999373612983
0.944,0.999384602229
0.945,0.999395591475
0.946,0.999406580721
0.947,0.999417569967
0.948,0.999428559213
0.949,0.999439548459
0.95,0.999450537705
0.951,0.999461526951
0.952,0.999472516196
0.953,0.999483505442
0.954,0.999494494688
0.955,0.999505483934
0.956,0.99951647318
0.957,0.999527462426
0.958,0.999538451672
0.959,0.999549440918
0.96,0.999560430164
0.961,0.99957141941
0.962,0.999582408655
0.963,0.999593397901
0.964,0.999604387147
0.965,0.999615376393
0.966,0.999626365639
0.967,0.999637354885
0.968,0.999648344131
0.969,0.999659333377
0.97,0.999670322623
0.971,0.999681311869
0.972,0.999692301115
0.973,0.99970329036
0.974,0.999714279606
0.975,0.999725268852
0.976,0.999736258098
0.977,0.999747247344
0.978,0.99975823659
0.979,0.999769225836
0.98,0.999780215082
0.981,0.999791204328
0.982,0.999802193574
0.983,0.99981318282
0.984,0.999824172065
0.985,0.999835161311
0.986,0.999846150557
0.987,0.999857139803
0.988,0.999868129049
0.989,0.999879118295
0.99,0.999890107541
0.991,0.999901096787
0.992,0.999912086033
0.993,0.999923075279
0.994,0.999934064525
0.995,0.99994505377
0.996,0.999956043016
0.997,0.999967032262
0.998,0.999978021508
0.999,0.999989010754


==> Figures/sample3/MATRIX_COMPRESS_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.844666666667
0.001,0.844666666667
0.002,0.844666666667
0.003,0.844666666667
0.004,0.882777777778
0.005,0.882777777778
0.006,0.882777777778
0.007,0.909111111111
0.008,0.909111111111
0.009,0.909111111111
0.01,0.929777777778
0.011,0.929777777778
0.012,0.929777777778
0.013,0.929777777778
0.014,0.945888888889
0.015,0.945888888889
0.016,0.945888888889
0.017,0.962
0.018,0.962
0.019,0.962
0.02,0.971444444444
0.021,0.971444444444
0.022,0.971444444444
0.023,0.971444444444
0.024,0.978555631399
0.025,0.978555745165
0.026,0.978555858931
0.027,0.983333750474
0.028,0.98333386424
0.029,0.983333978005
0.03,0.987556313993
0.031,0.987556542306
0.032,0.98755677062
0.033,0.987556998933
0.034,0.989557303874
0.035,0.98955764713
0.036,0.989557990386
0.037,0.991558448982
0.038,0.991559138258
0.039,0.991559827535
0.04,0.993338294589
0.041,0.993339331088
0.042,0.993340367586
0.043,0.993341404085
0.044,0.994453706553
0.045,0.99445497534
0.046,0.994456244127
0.047,0.995235329541
0.048,0.995236714878
0.049,0.995238100215
0.05,0.995461707774
0.051,0.995463560947
0.052,0.99546541412
0.053,0.995467267293
0.054,0.995913799653
0.055,0.995916004939
0.056,0.995918210224
0.057,0.996476010328
0.058,0.996478333399
0.059,0.99648065647
0.06,0.996482979542
0.061,0.996485302613
0.062,0.996487625685
0.063,0.996489948756
0.064,0.996603382939
0.065,0.99660570601
0.066,0.996608029081
0.067,0.996610352153
0.068,0.996612675224
0.069,0.996614998296
0.07,0.996617321367
0.071,0.996619644438
0.072,0.99662196751
0.073,0.996624290581
0.074,0.996626693589
0.075,0.996629136564
0.076,0.99663157954
0.077,0.996745213851
0.078,0.9967478975
0.079,0.99675058115
0.08,0.996753264799
0.081,0.996755948448
0.082,0.996758632098
0.083,0.996761315747
0.084,0.996764080205
0.085,0.996766885066
0.086,0.996769689928
0.087,0.996772535341
0.088,0.996775461857
0.089,0.996778388373
0.09,0.996781314889
0.091,0.996784241405
0.092,0.996787167921
0.093,0.996790094437
0.094,0.996793266051
0.095,0.996796560214
0.096,0.996799854377
0.097,0.99680314854
0.098,0.996806442703
0.099,0.996809736866
0.1,0.996813031029
0.101,0.996816325192
0.102,0.996819619355
0.103,0.996822913518
0.104,0.996826290292
0.105,0.99682970837
0.106,0.996833126449
0.107,0.996836544528
0.108,0.996839962607
0.109,0.996843380686
0.11,0.996846798764
0.111,0.996850341687
0.112,0.99685388461
0.113,0.996857427533
0.114,0.996860970455
0.115,0.996864513378
0.116,0.996868056301
0.117,0.996871599224
0.118,0.996875142146
0.119,0.996878685069
0.12,0.996882227992
0.121,0.996885770914
0.122,0.996889313837
0.123,0.99689285676
0.124,0.996896399683
0.125,0.996899942605
0.126,0.996903485528
0.127,0.996907028451
0.128,0.996910571374
0.129,0.996914114296
0.13,0.996917657219
0.131,0.996921200142
0.132,0.996924743065
0.133,0.996928285987
0.134,0.99693182891
0.135,0.996935371833
0.136,0.996938914756
0.137,0.996942457678
0.138,0.996946000601
0.139,0.996949543524
0.14,0.996953086446
0.141,0.996956629369
0.142,0.996960172292
0.143,0.996963715215
0.144,0.996967258137
0.145,0.99697080106
0.146,0.996974343983
0.147,0.996977886906
0.148,0.996981429828
0.149,0.996984972751
0.15,0.996988515674
0.151,0.996992058597
0.152,0.996995601519
0.153,0.996999144442
0.154,0.997002687365
0.155,0.997006230288
0.156,0.99700977321
0.157,0.997013316133
0.158,0.997016859056
0.159,0.997020401978
0.16,0.997023944901
0.161,0.997027487824
0.162,0.997031030747
0.163,0.997034573669
0.164,0.997038116592
0.165,0.997041659515
0.166,0.997045202438
0.167,0.99704874536
0.168,0.997052288283
0.169,0.997055831206
0.17,0.997059374129
0.171,0.997062917051
0.172,0.997066459974
0.173,0.997070002897
0.174,0.997073545819
0.175,0.997077088742
0.176,0.997080631665
0.177,0.997084174588
0.178,0.99708771751
0.179,0.997091260433
0.18,0.997094803356
0.181,0.997098346279
0.182,0.997101889201
0.183,0.997105432124
0.184,0.997108975047
0.185,0.99711251797
0.186,0.997116060892
0.187,0.997119603815
0.188,0.997123146738
0.189,0.997126689661
0.19,0.997130232583
0.191,0.997133775506
0.192,0.997137318429
0.193,0.997140861351
0.194,0.997144404274
0.195,0.997147947197
0.196,0.99715149012
0.197,0.997155033042
0.198,0.997158575965
0.199,0.997162118888
0.2,0.997165661811
0.201,0.997169204733
0.202,0.997172747656
0.203,0.997176290579
0.204,0.997179833502
0.205,0.997183376424
0.206,0.997186919347
0.207,0.99719046227
0.208,0.997194005193
0.209,0.997197548115
0.21,0.997201091038
0.211,0.997204633961
0.212,0.997208176883
0.213,0.997211719806
0.214,0.997215262729
0.215,0.997218805652
0.216,0.997222348574
0.217,0.997225891497
0.218,0.99722943442
0.219,0.997232977343
0.22,0.997236520265
0.221,0.997240063188
0.222,0.997243606111
0.223,0.997247149034
0.224,0.997250691956
0.225,0.997254234879
0.226,0.997257777802
0.227,0.997261320725
0.228,0.997264863647
0.229,0.99726840657
0.23,0.997271949493
0.231,0.997275492415
0.232,0.997279035338
0.233,0.997282578261
0.234,0.997286121184
0.235,0.997289664106
0.236,0.997293207029
0.237,0.997296749952
0.238,0.997300292875
0.239,0.997303835797
0.24,0.99730737872
0.241,0.997310921643
0.242,0.997314464566
0.243,0.997318007488
0.244,0.997321550411
0.245,0.997325093334
0.246,0.997328636257
0.247,0.997332179179
0.248,0.997335722102
0.249,0.997339265025
0.25,0.997342807947
0.251,0.99734635087
0.252,0.997349893793
0.253,0.997353436716
0.254,0.997356979638
0.255,0.997360522561
0.256,0.997364065484
0.257,0.997367608407
0.258,0.997371151329
0.259,0.997374694252
0.26,0.997378237175
0.261,0.997381780098
0.262,0.99738532302
0.263,0.997388865943
0.264,0.997392408866
0.265,0.997395951789
0.266,0.997399494711
0.267,0.997403037634
0.268,0.997406580557
0.269,0.997410123479
0.27,0.997413666402
0.271,0.997417209325
0.272,0.997420752248
0.273,0.99742429517
0.274,0.997427838093
0.275,0.997431381016
0.276,0.997434923939
0.277,0.997438466861
0.278,0.997442009784
0.279,0.997445552707
0.28,0.99744909563
0.281,0.997452638552
0.282,0.997456181475
0.283,0.997459724398
0.284,0.997463267321
0.285,0.997466810243
0.286,0.997470353166
0.287,0.997473896089
0.288,0.997477439011
0.289,0.997480981934
0.29,0.997484524857
0.291,0.99748806778
0.292,0.997491610702
0.293,0.997495153625
0.294,0.997498696548
0.295,0.997502239471
0.296,0.997505782393
0.297,0.997509325316
0.298,0.997512868239
0.299,0.997516411162
0.3,0.997519954084
0.301,0.997523497007
0.302,0.99752703993
0.303,0.997530582853
0.304,0.997534125775
0.305,0.997537668698
0.306,0.997541211621
0.307,0.997544754543
0.308,0.997548297466
0.309,0.997551840389
0.31,0.997555383312
0.311,0.997558926234
0.312,0.997562469157
0.313,0.99756601208
0.314,0.997569555003
0.315,0.997573097925
0.316,0.997576640848
0.317,0.997580183771
0.318,0.997583726694
0.319,0.997587269616
0.32,0.997590812539
0.321,0.997594355462
0.322,0.997597898385
0.323,0.997601441307
0.324,0.99760498423
0.325,0.997608527153
0.326,0.997612070075
0.327,0.997615612998
0.328,0.997619155921
0.329,0.997622698844
0.33,0.997626241766
0.331,0.997629784689
0.332,0.997633327612
0.333,0.997636870535
0.334,0.997640413457
0.335,0.99764395638
0.336,0.997647499303
0.337,0.997651042226
0.338,0.997654585148
0.339,0.997658128071
0.34,0.997661670994
0.341,0.997665213917
0.342,0.997668756839
0.343,0.997672299762
0.344,0.997675842685
0.345,0.997679385607
0.346,0.99768292853
0.347,0.997686471453
0.348,0.997690014376
0.349,0.997693557298
0.35,0.997697100221
0.351,0.997700643144
0.352,0.997704186067
0.353,0.997707728989
0.354,0.997711271912
0.355,0.997714814835
0.356,0.997718357758
0.357,0.99772190068
0.358,0.997725443603
0.359,0.997728986526
0.36,0.997732529449
0.361,0.997736072371
0.362,0.997739615294
0.363,0.997743158217
0.364,0.997746701139
0.365,0.997750244062
0.366,0.997753786985
0.367,0.997757329908
0.368,0.99776087283
0.369,0.997764415753
0.37,0.997767958676
0.371,0.997771501599
0.372,0.997775044521
0.373,0.997778587444
0.374,0.997782130367
0.375,0.99778567329
0.376,0.997789216212
0.377,0.997792759135
0.378,0.997796302058
0.379,0.997799844981
0.38,0.997803387903
0.381,0.997806930826
0.382,0.997810473749
0.383,0.997814016671
0.384,0.997817559594
0.385,0.997821102517
0.386,0.99782464544
0.387,0.997828188362
0.388,0.997831731285
0.389,0.997835274208
0.39,0.997838817131
0.391,0.997842360053
0.392,0.997845902976
0.393,0.997849445899
0.394,0.997852988822
0.395,0.997856531744
0.396,0.997860074667
0.397,0.99786361759
0.398,0.997867160513
0.399,0.997870703435
0.4,0.997874246358
0.401,0.997877789281
0.402,0.997881332203
0.403,0.997884875126
0.404,0.997888418049
0.405,0.997891960972
0.406,0.997895503894
0.407,0.997899046817
0.408,0.99790258974
0.409,0.997906132663
0.41,0.997909675585
0.411,0.997913218508
0.412,0.997916761431
0.413,0.997920304354
0.414,0.997923847276
0.415,0.997927390199
0.416,0.997930933122
0.417,0.997934476045
0.418,0.997938018967
0.419,0.99794156189
0.42,0.997945104813
0.421,0.997948647735
0.422,0.997952190658
0.423,0.997955733581
0.424,0.997959276504
0.425,0.997962819426
0.426,0.997966362349
0.427,0.997969905272
0.428,0.997973448195
0.429,0.997976991117
0.43,0.99798053404
0.431,0.997984076963
0.432,0.997987619886
0.433,0.997991162808
0.434,0.997994705731
0.435,0.997998248654
0.436,0.998001791577
0.437,0.998005334499
0.438,0.998008877422
0.439,0.998012420345
0.44,0.998015963267
0.441,0.99801950619
0.442,0.998023049113
0.443,0.998026592036
0.444,0.998030134958
0.445,0.998033677881
0.446,0.998037220804
0.447,0.998040763727
0.448,0.998044306649
0.449,0.998047849572
0.45,0.998051392495
0.451,0.998054935418
0.452,0.99805847834
0.453,0.998062021263
0.454,0.998065564186
0.455,0.998069107109
0.456,0.998072650031
0.457,0.998076192954
0.458,0.998079735877
0.459,0.998083278799
0.46,0.998086821722
0.461,0.998090364645
0.462,0.998093907568
0.463,0.99809745049
0.464,0.998100993413
0.465,0.998104536336
0.466,0.998108079259
0.467,0.998111622181
0.468,0.998115165104
0.469,0.998118708027
0.47,0.99812225095
0.471,0.998125793872
0.472,0.998129336795
0.473,0.998132879718
0.474,0.998136422641
0.475,0.998139965563
0.476,0.998143508486
0.477,0.998147051409
0.478,0.998150594331
0.479,0.998154137254
0.48,0.998157680177
0.481,0.9981612231
0.482,0.998164766022
0.483,0.998168308945
0.484,0.998171851868
0.485,0.998175394791
0.486,0.998178937713
0.487,0.998182480636
0.488,0.998186023559
0.489,0.998189566482
0.49,0.998193109404
0.491,0.998196652327
0.492,0.99820019525
0.493,0.998203738173
0.494,0.998207281095
0.495,0.998210824018
0.496,0.998214366941
0.497,0.998217909863
0.498,0.998221452786
0.499,0.998224995709
0.5,0.998228538632
0.501,0.998232081554
0.502,0.998235624477
0.503,0.9982391674
0.504,0.998242710323
0.505,0.998246253245
0.506,0.998249796168
0.507,0.998253339091
0.508,0.998256882014
0.509,0.998260424936
0.51,0.998263967859
0.511,0.998267510782
0.512,0.998271053704
0.513,0.998274596627
0.514,0.99827813955
0.515,0.998281682473
0.516,0.998285225395
0.517,0.998288768318
0.518,0.998292311241
0.519,0.998295854164
0.52,0.998299397086
0.521,0.998302940009
0.522,0.998306482932
0.523,0.998310025855
0.524,0.998313568777
0.525,0.9983171117
0.526,0.998320654623
0.527,0.998324197546
0.528,0.998327740468
0.529,0.998331283391
0.53,0.998334826314
0.531,0.998338369236
0.532,0.998341912159
0.533,0.998345455082
0.534,0.998348998005
0.535,0.998352540927
0.536,0.99835608385
0.537,0.998359626773
0.538,0.998363169696
0.539,0.998366712618
0.54,0.998370255541
0.541,0.998373798464
0.542,0.998377341387
0.543,0.998380884309
0.544,0.998384427232
0.545,0.998387970155
0.546,0.998391513078
0.547,0.998395056
0.548,0.998398598923
0.549,0.998402141846
0.55,0.998405684768
0.551,0.998409227691
0.552,0.998412770614
0.553,0.998416313537
0.554,0.998419856459
0.555,0.998423399382
0.556,0.998426942305
0.557,0.998430485228
0.558,0.99843402815
0.559,0.998437571073
0.56,0.998441113996
0.561,0.998444656919
0.562,0.998448199841
0.563,0.998451742764
0.564,0.998455285687
0.565,0.99845882861
0.566,0.998462371532
0.567,0.998465914455
0.568,0.998469457378
0.569,0.9984730003
0.57,0.998476543223
0.571,0.998480086146
0.572,0.998483629069
0.573,0.998487171991
0.574,0.998490714914
0.575,0.998494257837
0.576,0.99849780076
0.577,0.998501343682
0.578,0.998504886605
0.579,0.998508429528
0.58,0.998511972451
0.581,0.998515515373
0.582,0.998519058296
0.583,0.998522601219
0.584,0.998526144142
0.585,0.998529687064
0.586,0.998533229987
0.587,0.99853677291
0.588,0.998540315832
0.589,0.998543858755
0.59,0.998547401678
0.591,0.998550944601
0.592,0.998554487523
0.593,0.998558030446
0.594,0.998561573369
0.595,0.998565116292
0.596,0.998568659214
0.597,0.998572202137
0.598,0.99857574506
0.599,0.998579287983
0.6,0.998582830905
0.601,0.998586373828
0.602,0.998589916751
0.603,0.998593459674
0.604,0.998597002596
0.605,0.998600545519
0.606,0.998604088442
0.607,0.998607631364
0.608,0.998611174287
0.609,0.99861471721
0.61,0.998618260133
0.611,0.998621803055
0.612,0.998625345978
0.613,0.998628888901
0.614,0.998632431824
0.615,0.998635974746
0.616,0.998639517669
0.617,0.998643060592
0.618,0.998646603515
0.619,0.998650146437
0.62,0.99865368936
0.621,0.998657232283
0.622,0.998660775206
0.623,0.998664318128
0.624,0.998667861051
0.625,0.998671403974
0.626,0.998674946896
0.627,0.998678489819
0.628,0.998682032742
0.629,0.998685575665
0.63,0.998689118587
0.631,0.99869266151
0.632,0.998696204433
0.633,0.998699747356
0.634,0.998703290278
0.635,0.998706833201
0.636,0.998710376124
0.637,0.998713919047
0.638,0.998717461969
0.639,0.998721004892
0.64,0.998724547815
0.641,0.998728090738
0.642,0.99873163366
0.643,0.998735176583
0.644,0.998738719506
0.645,0.998742262428
0.646,0.998745805351
0.647,0.998749348274
0.648,0.998752891197
0.649,0.998756434119
0.65,0.998759977042
0.651,0.998763519965
0.652,0.998767062888
0.653,0.99877060581
0.654,0.998774148733
0.655,0.998777691656
0.656,0.998781234579
0.657,0.998784777501
0.658,0.998788320424
0.659,0.998791863347
0.66,0.99879540627
0.661,0.998798949192
0.662,0.998802492115
0.663,0.998806035038
0.664,0.99880957796
0.665,0.998813120883
0.666,0.998816663806
0.667,0.998820206729
0.668,0.998823749651
0.669,0.998827292574
0.67,0.998830835497
0.671,0.99883437842
0.672,0.998837921342
0.673,0.998841464265
0.674,0.998845007188
0.675,0.998848550111
0.676,0.998852093033
0.677,0.998855635956
0.678,0.998859178879
0.679,0.998862721802
0.68,0.998866264724
0.681,0.998869807647
0.682,0.99887335057
0.683,0.998876893492
0.684,0.998880436415
0.685,0.998883979338
0.686,0.998887522261
0.687,0.998891065183
0.688,0.998894608106
0.689,0.998898151029
0.69,0.998901693952
0.691,0.998905236874
0.692,0.998908779797
0.693,0.99891232272
0.694,0.998915865643
0.695,0.998919408565
0.696,0.998922951488
0.697,0.998926494411
0.698,0.998930037334
0.699,0.998933580256
0.7,0.998937123179
0.701,0.998940666102
0.702,0.998944209024
0.703,0.998947751947
0.704,0.99895129487
0.705,0.998954837793
0.706,0.998958380715
0.707,0.998961923638
0.708,0.998965466561
0.709,0.998969009484
0.71,0.998972552406
0.711,0.998976095329
0.712,0.998979638252
0.713,0.998983181175
0.714,0.998986724097
0.715,0.99899026702
0.716,0.998993809943
0.717,0.998997352866
0.718,0.999000895788
0.719,0.999004438711
0.72,0.999007981634
0.721,0.999011524556
0.722,0.999015067479
0.723,0.999018610402
0.724,0.999022153325
0.725,0.999025696247
0.726,0.99902923917
0.727,0.999032782093
0.728,0.999036325016
0.729,0.999039867938
0.73,0.999043410861
0.731,0.999046953784
0.732,0.999050496707
0.733,0.999054039629
0.734,0.999057582552
0.735,0.999061125475
0.736,0.999064668398
0.737,0.99906821132
0.738,0.999071754243
0.739,0.999075297166
0.74,0.999078840088
0.741,0.999082383011
0.742,0.999085925934
0.743,0.999089468857
0.744,0.999093011779
0.745,0.999096554702
0.746,0.999100097625
0.747,0.999103640548
0.748,0.99910718347
0.749,0.999110726393
0.75,0.999114269316
0.751,0.999117812239
0.752,0.999121355161
0.753,0.999124898084
0.754,0.999128441007
0.755,0.99913198393
0.756,0.999135526852
0.757,0.999139069775
0.758,0.999142612698
0.759,0.99914615562
0.76,0.999149698543
0.761,0.999153241466
0.762,0.999156784389
0.763,0.999160327311
0.764,0.999163870234
0.765,0.999167413157
0.766,0.99917095608
0.767,0.999174499002
0.768,0.999178041925
0.769,0.999181584848
0.77,0.999185127771
0.771,0.999188670693
0.772,0.999192213616
0.773,0.999195756539
0.774,0.999199299462
0.775,0.999202842384
0.776,0.999206385307
0.777,0.99920992823
0.778,0.999213471152
0.779,0.999217014075
0.78,0.999220556998
0.781,0.999224099921
0.782,0.999227642843
0.783,0.999231185766
0.784,0.999234728689
0.785,0.999238271612
0.786,0.999241814534
0.787,0.999245357457
0.788,0.99924890038
0.789,0.999252443303
0.79,0.999255986225
0.791,0.999259529148
0.792,0.999263072071
0.793,0.999266614994
0.794,0.999270157916
0.795,0.999273700839
0.796,0.999277243762
0.797,0.999280786684
0.798,0.999284329607
0.799,0.99928787253
0.8,0.999291415453
0.801,0.999294958375
0.802,0.999298501298
0.803,0.999302044221
0.804,0.999305587144
0.805,0.999309130066
0.806,0.999312672989
0.807,0.999316215912
0.808,0.999319758835
0.809,0.999323301757
0.81,0.99932684468
0.811,0.999330387603
0.812,0.999333930526
0.813,0.999337473448
0.814,0.999341016371
0.815,0.999344559294
0.816,0.999348102216
0.817,0.999351645139
0.818,0.999355188062
0.819,0.999358730985
0.82,0.999362273907
0.821,0.99936581683
0.822,0.999369359753
0.823,0.999372902676
0.824,0.999376445598
0.825,0.999379988521
0.826,0.999383531444
0.827,0.999387074367
0.828,0.999390617289
0.829,0.999394160212
0.83,0.999397703135
0.831,0.999401246058
0.832,0.99940478898
0.833,0.999408331903
0.834,0.999411874826
0.835,0.999415417748
0.836,0.999418960671
0.837,0.999422503594
0.838,0.999426046517
0.839,0.999429589439
0.84,0.999433132362
0.841,0.999436675285
0.842,0.999440218208
0.843,0.99944376113
0.844,0.999447304053
0.845,0.999450846976
0.846,0.999454389899
0.847,0.999457932821
0.848,0.999461475744
0.849,0.999465018667
0.85,0.999468561589
0.851,0.999472104512
0.852,0.999475647435
0.853,0.999479190358
0.854,0.99948273328
0.855,0.999486276203
0.856,0.999489819126
0.857,0.999493362049
0.858,0.999496904971
0.859,0.999500447894
0.86,0.999503990817
0.861,0.99950753374
0.862,0.999511076662
0.863,0.999514619585
0.864,0.999518162508
0.865,0.999521705431
0.866,0.999525248353
0.867,0.999528791276
0.868,0.999532334199
0.869,0.999535877121
0.87,0.999539420044
0.871,0.999542962967
0.872,0.99954650589
0.873,0.999550048812
0.874,0.999553591735
0.875,0.999557134658
0.876,0.999560677581
0.877,0.999564220503
0.878,0.999567763426
0.879,0.999571306349
0.88,0.999574849272
0.881,0.999578392194
0.882,0.999581935117
0.883,0.99958547804
0.884,0.999589020963
0.885,0.999592563885
0.886,0.999596106808
0.887,0.999599649731
0.888,0.999603192653
0.889,0.999606735576
0.89,0.999610278499
0.891,0.999613821422
0.892,0.999617364344
0.893,0.999620907267
0.894,0.99962445019
0.895,0.999627993113
0.896,0.999631536035
0.897,0.999635078958
0.898,0.999638621881
0.899,0.999642164804
0.9,0.999645707726
0.901,0.999649250649
0.902,0.999652793572
0.903,0.999656336495
0.904,0.999659879417
0.905,0.99966342234
0.906,0.999666965263
0.907,0.999670508185
0.908,0.999674051108
0.909,0.999677594031
0.91,0.999681136954
0.911,0.999684679876
0.912,0.999688222799
0.913,0.999691765722
0.914,0.999695308645
0.915,0.999698851567
0.916,0.99970239449
0.917,0.999705937413
0.918,0.999709480336
0.919,0.999713023258
0.92,0.999716566181
0.921,0.999720109104
0.922,0.999723652027
0.923,0.999727194949
0.924,0.999730737872
0.925,0.999734280795
0.926,0.999737823717
0.927,0.99974136664
0.928,0.999744909563
0.929,0.999748452486
0.93,0.999751995408
0.931,0.999755538331
0.932,0.999759081254
0.933,0.999762624177
0.934,0.999766167099
0.935,0.999769710022
0.936,0.999773252945
0.937,0.999776795868
0.938,0.99978033879
0.939,0.999783881713
0.94,0.999787424636
0.941,0.999790967559
0.942,0.999794510481
0.943,0.999798053404
0.944,0.999801596327
0.945,0.999805139249
0.946,0.999808682172
0.947,0.999812225095
0.948,0.999815768018
0.949,0.99981931094
0.95,0.999822853863
0.951,0.999826396786
0.952,0.999829939709
0.953,0.999833482631
0.954,0.999837025554
0.955,0.999840568477
0.956,0.9998441114
0.957,0.999847654322
0.958,0.999851197245
0.959,0.999854740168
0.96,0.999858283091
0.961,0.999861826013
0.962,0.999865368936
0.963,0.999868911859
0.964,0.999872454781
0.965,0.999875997704
0.966,0.999879540627
0.967,0.99988308355
0.968,0.999886626472
0.969,0.999890169395
0.97,0.999893712318
0.971,0.999897255241
0.972,0.999900798163
0.973,0.999904341086
0.974,0.999907884009
0.975,0.999911426932
0.976,0.999914969854
0.977,0.999918512777
0.978,0.9999220557
0.979,0.999925598623
0.98,0.999929141545
0.981,0.999932684468
0.982,0.999936227391
0.983,0.999939770313
0.984,0.999943313236
0.985,0.999946856159
0.986,0.999950399082
0.987,0.999953942004
0.988,0.999957484927
0.989,0.99996102785
0.99,0.999964570773
0.991,0.999968113695
0.992,0.999971656618
0.993,0.999975199541
0.994,0.999978742464
0.995,0.999982285386
0.996,0.999985828309
0.997,0.999989371232
0.998,0.999992914155
0.999,0.999996457077


==> Figures/sample3/MATRIX_COMPRESS_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.789222222222
0.001,0.789222222222
0.002,0.789222222222
0.003,0.789222222222
0.004,0.854777777778
0.005,0.854777777778
0.006,0.854777777778
0.007,0.887333333333
0.008,0.887333333333
0.009,0.887333333333
0.01,0.911777777778
0.011,0.911777777778
0.012,0.911777777778
0.013,0.911777777778
0.014,0.931555555556
0.015,0.931555555556
0.016,0.931555555556
0.017,0.948666666667
0.018,0.948666666667
0.019,0.948666666667
0.02,0.962111111111
0.021,0.962111111111
0.022,0.962111111111
0.023,0.962111111111
0.024,0.969888888889
0.025,0.969888888889
0.026,0.969888888889
0.027,0.974666666667
0.028,0.974666666667
0.029,0.974666666667
0.03,0.978333333333
0.031,0.978333333333
0.032,0.978333333333
0.033,0.978333333333
0.034,0.981777777778
0.035,0.981777777778
0.036,0.981777777778
0.037,0.984666666667
0.038,0.984666666667
0.039,0.984666666667
0.04,0.986777777778
0.041,0.986777777778
0.042,0.986777777778
0.043,0.986777777778
0.044,0.988333488192
0.045,0.98833372048
0.046,0.988333952768
0.047,0.989778629501
0.048,0.989778861789
0.049,0.989779094077
0.05,0.991001548587
0.051,0.991002014793
0.052,0.991002480999
0.053,0.991002947205
0.054,0.992114524523
0.055,0.992114990729
0.056,0.992115456935
0.057,0.992560367586
0.058,0.992560833792
0.059,0.992561299998
0.06,0.993339543982
0.061,0.993340010188
0.062,0.993340476394
0.063,0.9933409426
0.064,0.993785932334
0.065,0.993786517164
0.066,0.993787101994
0.067,0.993787686824
0.068,0.993788271654
0.069,0.993788856484
0.07,0.993900552426
0.071,0.993901137256
0.072,0.993901722086
0.073,0.993902306916
0.074,0.993902891746
0.075,0.993903476576
0.076,0.993904061406
0.077,0.994015757348
0.078,0.994016342178
0.079,0.994016927008
0.08,0.99423973406
0.081,0.994240439663
0.082,0.994241145266
0.083,0.994241850869
0.084,0.994464859503
0.085,0.994465686318
0.086,0.994466513133
0.087,0.994578451059
0.088,0.994579277875
0.089,0.99458010469
0.09,0.994580931505
0.091,0.99458188042
0.092,0.994582829336
0.093,0.994583778251
0.094,0.994806949389
0.095,0.994807898304
0.096,0.994808847219
0.097,0.994920907246
0.098,0.994921856161
0.099,0.994922805076
0.1,0.994923753992
0.101,0.994924702907
0.102,0.994925651822
0.103,0.994926600738
0.104,0.995038660764
0.105,0.995039609679
0.106,0.995040558595
0.107,0.99504150751
0.108,0.995042456425
0.109,0.995043405341
0.11,0.995377687589
0.111,0.995378761348
0.112,0.995379835108
0.113,0.995380908867
0.114,0.99549317728
0.115,0.995494376352
0.116,0.995495575425
0.117,0.995607885608
0.118,0.995609084681
0.119,0.995610283753
0.12,0.995833705048
0.121,0.995834904121
0.122,0.995836103193
0.123,0.995837302266
0.124,0.995838670329
0.125,0.995840122887
0.126,0.995841575445
0.127,0.995843028003
0.128,0.99584448056
0.129,0.995845933118
0.13,0.996069607899
0.131,0.996071443598
0.132,0.996073279298
0.133,0.996075114998
0.134,0.996076950698
0.135,0.996078786397
0.136,0.996080622097
0.137,0.996082457797
0.138,0.996084293497
0.139,0.996086129196
0.14,0.996087964896
0.141,0.996089800596
0.142,0.996091636295
0.143,0.996093471995
0.144,0.996095394163
0.145,0.996097359564
0.146,0.996099324966
0.147,0.996212401478
0.148,0.996214366879
0.149,0.996216332281
0.15,0.996218297682
0.151,0.996220393803
0.152,0.996222489923
0.153,0.996224586043
0.154,0.996226682164
0.155,0.996228778284
0.156,0.996230874405
0.157,0.996233014442
0.158,0.996235242315
0.159,0.996237470188
0.16,0.996350809172
0.161,0.996353037044
0.162,0.996355264917
0.163,0.99635749279
0.164,0.996359720662
0.165,0.996361948535
0.166,0.996364176408
0.167,0.99636640428
0.168,0.996368632153
0.169,0.996370860026
0.17,0.996373087898
0.171,0.996375315771
0.172,0.996377543644
0.173,0.996379771516
0.174,0.996381999389
0.175,0.996384227262
0.176,0.996386455134
0.177,0.996388683007
0.178,0.99639091088
0.179,0.996393138752
0.18,0.996395366625
0.181,0.996397594498
0.182,0.99639982237
0.183,0.996402050243
0.184,0.996515389227
0.185,0.9965176171
0.186,0.996519844972
0.187,0.996522072845
0.188,0.996524300718
0.189,0.99652652859
0.19,0.996528756463
0.191,0.996530984336
0.192,0.996533212208
0.193,0.996535440081
0.194,0.996648779065
0.195,0.996651006938
0.196,0.99665323481
0.197,0.996655554891
0.198,0.996658059389
0.199,0.996660563887
0.2,0.996663068385
0.201,0.996665572883
0.202,0.996668077381
0.203,0.996670581878
0.204,0.996673086376
0.205,0.996675590874
0.206,0.996678095372
0.207,0.996680646555
0.208,0.996683291109
0.209,0.996685935663
0.21,0.996688580217
0.211,0.996691365418
0.212,0.996694150618
0.213,0.996696935819
0.214,0.996810832131
0.215,0.996813617332
0.216,0.996816402533
0.217,0.996819187734
0.218,0.996821972935
0.219,0.996824758136
0.22,0.996827543336
0.221,0.996830328537
0.222,0.996833113738
0.223,0.996835898939
0.224,0.996949795251
0.225,0.996952580452
0.226,0.996955365653
0.227,0.996958150853
0.228,0.996960936054
0.229,0.996963721255
0.23,0.996966506456
0.231,0.996969435957
0.232,0.996972365458
0.233,0.996975294959
0.234,0.996978321078
0.235,0.996981395507
0.236,0.996984469935
0.237,0.996987641404
0.238,0.996991006954
0.239,0.996994372503
0.24,0.996997738052
0.241,0.9970012498
0.242,0.997004761549
0.243,0.997008273297
0.244,0.99701188294
0.245,0.997015541531
0.246,0.997019200122
0.247,0.997022858713
0.248,0.997026517304
0.249,0.997030175895
0.25,0.997033834487
0.251,0.997037493078
0.252,0.997041151669
0.253,0.99704481026
0.254,0.997048468851
0.255,0.997052127442
0.256,0.997055786033
0.257,0.997059444624
0.258,0.997063103215
0.259,0.997066761806
0.26,0.997070420397
0.261,0.997074078988
0.262,0.997077737579
0.263,0.99708139617
0.264,0.997085054761
0.265,0.997088713352
0.266,0.997092371943
0.267,0.997096030534
0.268,0.997099689126
0.269,0.997103347717
0.27,0.997107006308
0.271,0.997110664899
0.272,0.99711432349
0.273,0.997117982081
0.274,0.997121640672
0.275,0.997125299263
0.276,0.997128957854
0.277,0.997132616445
0.278,0.997136275036
0.279,0.997139933627
0.28,0.997143592218
0.281,0.997147250809
0.282,0.9971509094
0.283,0.997154567991
0.284,0.997158226582
0.285,0.997161885173
0.286,0.997165543765
0.287,0.997169202356
0.288,0.997172860947
0.289,0.997176519538
0.29,0.997180178129
0.291,0.997183993214
0.292,0.9971878083
0.293,0.997191623385
0.294,0.997195438471
0.295,0.997199253557
0.296,0.997203068642
0.297,0.997206883728
0.298,0.997210698813
0.299,0.997214513899
0.3,0.997218328985
0.301,0.99722214407
0.302,0.997225959156
0.303,0.997229774241
0.304,0.997233589327
0.305,0.997237404412
0.306,0.997241219498
0.307,0.997245034584
0.308,0.997248849669
0.309,0.997252664755
0.31,0.99725647984
0.311,0.997260294926
0.312,0.997264110011
0.313,0.997267925097
0.314,0.997271740183
0.315,0.997275555268
0.316,0.997279370354
0.317,0.997283185439
0.318,0.997287000525
0.319,0.99729081561
0.32,0.997294630696
0.321,0.997298445782
0.322,0.997302260867
0.323,0.997306075953
0.324,0.997309891038
0.325,0.997313706124
0.326,0.99731752121
0.327,0.997321336295
0.328,0.997325151381
0.329,0.997328966466
0.33,0.997332781552
0.331,0.997336596637
0.332,0.997340411723
0.333,0.997344226809
0.334,0.997348041894
0.335,0.99735185698
0.336,0.997355672065
0.337,0.997359487151
0.338,0.997363302236
0.339,0.997367117322
0.34,0.997370932408
0.341,0.997374747493
0.342,0.997378562579
0.343,0.997382377664
0.344,0.99738619275
0.345,0.997390007836
0.346,0.997393822921
0.347,0.997397638007
0.348,0.997401453092
0.349,0.997405268178
0.35,0.997409083263
0.351,0.997412898349
0.352,0.997416713435
0.353,0.99742052852
0.354,0.997424343606
0.355,0.997428158691
0.356,0.997431973777
0.357,0.997435788862
0.358,0.997439603948
0.359,0.997443419034
0.36,0.997447234119
0.361,0.997451049205
0.362,0.99745486429
0.363,0.997458679376
0.364,0.997462494461
0.365,0.997466309547
0.366,0.997470124633
0.367,0.997473939718
0.368,0.997477754804
0.369,0.997481569889
0.37,0.997485384975
0.371,0.997489200061
0.372,0.997493015146
0.373,0.997496830232
0.374,0.997500763521
0.375,0.997504755911
0.376,0.997508748302
0.377,0.997512740692
0.378,0.997516733083
0.379,0.997520725473
0.38,0.997524717864
0.381,0.997528710254
0.382,0.997532702645
0.383,0.997536695035
0.384,0.997540687426
0.385,0.997544679817
0.386,0.997548672207
0.387,0.997552664598
0.388,0.997556656988
0.389,0.997560649379
0.39,0.997564641769
0.391,0.99756863416
0.392,0.99757262655
0.393,0.997576618941
0.394,0.997580611331
0.395,0.997584603722
0.396,0.997588596113
0.397,0.997592588503
0.398,0.997596580894
0.399,0.997600573284
0.4,0.997604565675
0.401,0.997608558065
0.402,0.997612550456
0.403,0.997616542846
0.404,0.997620535237
0.405,0.997624527627
0.406,0.997628520018
0.407,0.997632512408
0.408,0.997636504799
0.409,0.99764049719
0.41,0.99764448958
0.411,0.997648481971
0.412,0.997652474361
0.413,0.997656466752
0.414,0.997660459142
0.415,0.997664451533
0.416,0.997668443923
0.417,0.997672436314
0.418,0.997676428704
0.419,0.997680421095
0.42,0.997684413486
0.421,0.997688405876
0.422,0.997692398267
0.423,0.997696390657
0.424,0.997700383048
0.425,0.997704375438
0.426,0.997708367829
0.427,0.997712360219
0.428,0.99771635261
0.429,0.997720345
0.43,0.997724337391
0.431,0.997728329781
0.432,0.997732322172
0.433,0.997736314563
0.434,0.997740306953
0.435,0.997744299344
0.436,0.997748291734
0.437,0.997752284125
0.438,0.997756276515
0.439,0.997760268906
0.44,0.997764261296
0.441,0.997768253687
0.442,0.997772246077
0.443,0.997776238468
0.444,0.997780230859
0.445,0.997784223249
0.446,0.99778821564
0.447,0.99779220803
0.448,0.997796200421
0.449,0.997800192811
0.45,0.997804185202
0.451,0.997808177592
0.452,0.997812169983
0.453,0.997816162373
0.454,0.997820154764
0.455,0.997824147154
0.456,0.997828139545
0.457,0.997832131936
0.458,0.997836124326
0.459,0.997840116717
0.46,0.997844109107
0.461,0.997848101498
0.462,0.997852093888
0.463,0.997856086279
0.464,0.997860078669
0.465,0.99786407106
0.466,0.99786806345
0.467,0.997872055841
0.468,0.997876048232
0.469,0.997880040622
0.47,0.997884033013
0.471,0.997888025403
0.472,0.997892017794
0.473,0.997896010184
0.474,0.997900002575
0.475,0.997903994965
0.476,0.997907987356
0.477,0.997911979746
0.478,0.997915972137
0.479,0.997919964528
0.48,0.997923956918
0.481,0.997927949309
0.482,0.997931941699
0.483,0.99793593409
0.484,0.99793992648
0.485,0.997943918871
0.486,0.997947911261
0.487,0.997951903652
0.488,0.997955896042
0.489,0.997959888433
0.49,0.997963880823
0.491,0.997967873214
0.492,0.997971865605
0.493,0.997975857995
0.494,0.997979850386
0.495,0.997983842776
0.496,0.997987835167
0.497,0.997991827557
0.498,0.997995819948
0.499,0.997999812338
0.5,0.998003804729
0.501,0.998007797119
0.502,0.99801178951
0.503,0.998015781901
0.504,0.998019774291
0.505,0.998023766682
0.506,0.998027759072
0.507,0.998031751463
0.508,0.998035743853
0.509,0.998039736244
0.51,0.998043728634
0.511,0.998047721025
0.512,0.998051713415
0.513,0.998055705806
0.514,0.998059698196
0.515,0.998063690587
0.516,0.998067682978
0.517,0.998071675368
0.518,0.998075667759
0.519,0.998079660149
0.52,0.99808365254
0.521,0.99808764493
0.522,0.998091637321
0.523,0.998095629711
0.524,0.998099622102
0.525,0.998103614492
0.526,0.998107606883
0.527,0.998111599274
0.528,0.998115591664
0.529,0.998119584055
0.53,0.998123576445
0.531,0.998127568836
0.532,0.998131561226
0.533,0.998135553617
0.534,0.998139546007
0.535,0.998143538398
0.536,0.998147530788
0.537,0.998151523179
0.538,0.99815551557
0.539,0.99815950796
0.54,0.998163500351
0.541,0.998167492741
0.542,0.998171485132
0.543,0.998175477522
0.544,0.998179469913
0.545,0.998183462303
0.546,0.998187454694
0.547,0.998191447084
0.548,0.998195439475
0.549,0.998199431865
0.55,0.998203424256
0.551,0.998207416647
0.552,0.998211409037
0.553,0.998215401428
0.554,0.998219393818
0.555,0.998223386209
0.556,0.998227378599
0.557,0.99823137099
0.558,0.99823536338
0.559,0.998239355771
0.56,0.998243348161
0.561,0.998247340552
0.562,0.998251332943
0.563,0.998255325333
0.564,0.998259317724
0.565,0.998263310114
0.566,0.998267302505
0.567,0.998271294895
0.568,0.998275287286
0.569,0.998279279676
0.57,0.998283272067
0.571,0.998287264457
0.572,0.998291256848
0.573,0.998295249238
0.574,0.998299241629
0.575,0.99830323402
0.576,0.99830722641
0.577,0.998311218801
0.578,0.998315211191
0.579,0.998319203582
0.58,0.998323195972
0.581,0.998327188363
0.582,0.998331180753
0.583,0.998335173144
0.584,0.998339165534
0.585,0.998343157925
0.586,0.998347150316
0.587,0.998351142706
0.588,0.998355135097
0.589,0.998359127487
0.59,0.998363119878
0.591,0.998367112268
0.592,0.998371104659
0.593,0.998375097049
0.594,0.99837908944
0.595,0.99838308183
0.596,0.998387074221
0.597,0.998391066611
0.598,0.998395059002
0.599,0.998399051393
0.6,0.998403043783
0.601,0.998407036174
0.602,0.998411028564
0.603,0.998415020955
0.604,0.998419013345
0.605,0.998423005736
0.606,0.998426998126
0.607,0.998430990517
0.608,0.998434982907
0.609,0.998438975298
0.61,0.998442967689
0.611,0.998446960079
0.612,0.99845095247
0.613,0.99845494486
0.614,0.998458937251
0.615,0.998462929641
0.616,0.998466922032
0.617,0.998470914422
0.618,0.998474906813
0.619,0.998478899203
0.62,0.998482891594
0.621,0.998486883985
0.622,0.998490876375
0.623,0.998494868766
0.624,0.998498861156
0.625,0.998502853547
0.626,0.998506845937
0.627,0.998510838328
0.628,0.998514830718
0.629,0.998518823109
0.63,0.998522815499
0.631,0.99852680789
0.632,0.99853080028
0.633,0.998534792671
0.634,0.998538785062
0.635,0.998542777452
0.636,0.998546769843
0.637,0.998550762233
0.638,0.998554754624
0.639,0.998558747014
0.64,0.998562739405
0.641,0.998566731795
0.642,0.998570724186
0.643,0.998574716576
0.644,0.998578708967
0.645,0.998582701358
0.646,0.998586693748
0.647,0.998590686139
0.648,0.998594678529
0.649,0.99859867092
0.65,0.99860266331
0.651,0.998606655701
0.652,0.998610648091
0.653,0.998614640482
0.654,0.998618632872
0.655,0.998622625263
0.656,0.998626617653
0.657,0.998630610044
0.658,0.998634602435
0.659,0.998638594825
0.66,0.998642587216
0.661,0.998646579606
0.662,0.998650571997
0.663,0.998654564387
0.664,0.998658556778
0.665,0.998662549168
0.666,0.998666541559
0.667,0.998670533949
0.668,0.99867452634
0.669,0.998678518731
0.67,0.998682511121
0.671,0.998686503512
0.672,0.998690495902
0.673,0.998694488293
0.674,0.998698480683
0.675,0.998702473074
0.676,0.998706465464
0.677,0.998710457855
0.678,0.998714450245
0.679,0.998718442636
0.68,0.998722435026
0.681,0.998726427417
0.682,0.998730419808
0.683,0.998734412198
0.684,0.998738404589
0.685,0.998742396979
0.686,0.99874638937
0.687,0.99875038176
0.688,0.998754374151
0.689,0.998758366541
0.69,0.998762358932
0.691,0.998766351322
0.692,0.998770343713
0.693,0.998774336104
0.694,0.998778328494
0.695,0.998782320885
0.696,0.998786313275
0.697,0.998790305666
0.698,0.998794298056
0.699,0.998798290447
0.7,0.998802282837
0.701,0.998806275228
0.702,0.998810267618
0.703,0.998814260009
0.704,0.9988182524
0.705,0.99882224479
0.706,0.998826237181
0.707,0.998830229571
0.708,0.998834221962
0.709,0.998838214352
0.71,0.998842206743
0.711,0.998846199133
0.712,0.998850191524
0.713,0.998854183914
0.714,0.998858176305
0.715,0.998862168695
0.716,0.998866161086
0.717,0.998870153477
0.718,0.998874145867
0.719,0.998878138258
0.72,0.998882130648
0.721,0.998886123039
0.722,0.998890115429
0.723,0.99889410782
0.724,0.99889810021
0.725,0.998902092601
0.726,0.998906084991
0.727,0.998910077382
0.728,0.998914069773
0.729,0.998918062163
0.73,0.998922054554
0.731,0.998926046944
0.732,0.998930039335
0.733,0.998934031725
0.734,0.998938024116
0.735,0.998942016506
0.736,0.998946008897
0.737,0.998950001287
0.738,0.998953993678
0.739,0.998957986068
0.74,0.998961978459
0.741,0.99896597085
0.742,0.99896996324
0.743,0.998973955631
0.744,0.998977948021
0.745,0.998981940412
0.746,0.998985932802
0.747,0.998989925193
0.748,0.998993917583
0.749,0.998997909974
0.75,0.999001902364
0.751,0.999005894755
0.752,0.999009887146
0.753,0.999013879536
0.754,0.999017871927
0.755,0.999021864317
0.756,0.999025856708
0.757,0.999029849098
0.758,0.999033841489
0.759,0.999037833879
0.76,0.99904182627
0.761,0.99904581866
0.762,0.999049811051
0.763,0.999053803441
0.764,0.999057795832
0.765,0.999061788223
0.766,0.999065780613
0.767,0.999069773004
0.768,0.999073765394
0.769,0.999077757785
0.77,0.999081750175
0.771,0.999085742566
0.772,0.999089734956
0.773,0.999093727347
0.774,0.999097719737
0.775,0.999101712128
0.776,0.999105704519
0.777,0.999109696909
0.778,0.9991136893
0.779,0.99911768169
0.78,0.999121674081
0.781,0.999125666471
0.782,0.999129658862
0.783,0.999133651252
0.784,0.999137643643
0.785,0.999141636033
0.786,0.999145628424
0.787,0.999149620815
0.788,0.999153613205
0.789,0.999157605596
0.79,0.999161597986
0.791,0.999165590377
0.792,0.999169582767
0.793,0.999173575158
0.794,0.999177567548
0.795,0.999181559939
0.796,0.999185552329
0.797,0.99918954472
0.798,0.99919353711
0.799,0.999197529501
0.8,0.999201521892
0.801,0.999205514282
0.802,0.999209506673
0.803,0.999213499063
0.804,0.999217491454
0.805,0.999221483844
0.806,0.999225476235
0.807,0.999229468625
0.808,0.999233461016
0.809,0.999237453406
0.81,0.999241445797
0.811,0.999245438188
0.812,0.999249430578
0.813,0.999253422969
0.814,0.999257415359
0.815,0.99926140775
0.816,0.99926540014
0.817,0.999269392531
0.818,0.999273384921
0.819,0.999277377312
0.82,0.999281369702
0.821,0.999285362093
0.822,0.999289354483
0.823,0.999293346874
0.824,0.999297339265
0.825,0.999301331655
0.826,0.999305324046
0.827,0.999309316436
0.828,0.999313308827
0.829,0.999317301217
0.83,0.999321293608
0.831,0.999325285998
0.832,0.999329278389
0.833,0.999333270779
0.834,0.99933726317
0.835,0.999341255561
0.836,0.999345247951
0.837,0.999349240342
0.838,0.999353232732
0.839,0.999357225123
0.84,0.999361217513
0.841,0.999365209904
0.842,0.999369202294
0.843,0.999373194685
0.844,0.999377187075
0.845,0.999381179466
0.846,0.999385171857
0.847,0.999389164247
0.848,0.999393156638
0.849,0.999397149028
0.85,0.999401141419
0.851,0.999405133809
0.852,0.9994091262
0.853,0.99941311859
0.854,0.999417110981
0.855,0.999421103371
0.856,0.999425095762
0.857,0.999429088152
0.858,0.999433080543
0.859,0.999437072934
0.86,0.999441065324
0.861,0.999445057715
0.862,0.999449050105
0.863,0.999453042496
0.864,0.999457034886
0.865,0.999461027277
0.866,0.999465019667
0.867,0.999469012058
0.868,0.999473004448
0.869,0.999476996839
0.87,0.99948098923
0.871,0.99948498162
0.872,0.999488974011
0.873,0.999492966401
0.874,0.999496958792
0.875,0.999500951182
0.876,0.999504943573
0.877,0.999508935963
0.878,0.999512928354
0.879,0.999516920744
0.88,0.999520913135
0.881,0.999524905525
0.882,0.999528897916
0.883,0.999532890307
0.884,0.999536882697
0.885,0.999540875088
0.886,0.999544867478
0.887,0.999548859869
0.888,0.999552852259
0.889,0.99955684465
0.89,0.99956083704
0.891,0.999564829431
0.892,0.999568821821
0.893,0.999572814212
0.894,0.999576806603
0.895,0.999580798993
0.896,0.999584791384
0.897,0.999588783774
0.898,0.999592776165
0.899,0.999596768555
0.9,0.999600760946
0.901,0.999604753336
0.902,0.999608745727
0.903,0.999612738117
0.904,0.999616730508
0.905,0.999620722898
0.906,0.999624715289
0.907,0.99962870768
0.908,0.99963270007
0.909,0.999636692461
0.91,0.999640684851
0.911,0.999644677242
0.912,0.999648669632
0.913,0.999652662023
0.914,0.999656654413
0.915,0.999660646804
0.916,0.999664639194
0.917,0.999668631585
0.918,0.999672623976
0.919,0.999676616366
0.92,0.999680608757
0.921,0.999684601147
0.922,0.999688593538
0.923,0.999692585928
0.924,0.999696578319
0.925,0.999700570709
0.926,0.9997045631
0.927,0.99970855549
0.928,0.999712547881
0.929,0.999716540272
0.93,0.999720532662
0.931,0.999724525053
0.932,0.999728517443
0.933,0.999732509834
0.934,0.999736502224
0.935,0.999740494615
0.936,0.999744487005
0.937,0.999748479396
0.938,0.999752471786
0.939,0.999756464177
0.94,0.999760456567
0.941,0.999764448958
0.942,0.999768441349
0.943,0.999772433739
0.944,0.99977642613
0.945,0.99978041852
0.946,0.999784410911
0.947,0.999788403301
0.948,0.999792395692
0.949,0.999796388082
0.95,0.999800380473
0.951,0.999804372863
0.952,0.999808365254
0.953,0.999812357645
0.954,0.999816350035
0.955,0.999820342426
0.956,0.999824334816
0.957,0.999828327207
0.958,0.999832319597
0.959,0.999836311988
0.96,0.999840304378
0.961,0.999844296769
0.962,0.999848289159
0.963,0.99985228155
0.964,0.99985627394
0.965,0.999860266331
0.966,0.999864258722
0.967,0.999868251112
0.968,0.999872243503
0.969,0.999876235893
0.97,0.999880228284
0.971,0.999884220674
0.972,0.999888213065
0.973,0.999892205455
0.974,0.999896197846
0.975,0.999900190236
0.976,0.999904182627
0.977,0.999908175018
0.978,0.999912167408
0.979,0.999916159799
0.98,0.999920152189
0.981,0.99992414458
0.982,0.99992813697
0.983,0.999932129361
0.984,0.999936121751
0.985,0.999940114142
0.986,0.999944106532
0.987,0.999948098923
0.988,0.999952091313
0.989,0.999956083704
0.99,0.999960076095
0.991,0.999964068485
0.992,0.999968060876
0.993,0.999972053266
0.994,0.999976045657
0.995,0.999980038047
0.996,0.999984030438
0.997,0.999988022828
0.998,0.999992015219
0.999,0.999996007609


==> Figures/sample3/MATRIX_ONLY_BIASED_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.833444444444
0.001,0.833444444444
0.002,0.833444444444
0.003,0.833444444444
0.004,0.877666666667
0.005,0.877666666667
0.006,0.877666666667
0.007,0.902333333333
0.008,0.902333333333
0.009,0.902333333333
0.01,0.920777777778
0.011,0.920777777778
0.012,0.920777777778
0.013,0.920777777778
0.014,0.942777777778
0.015,0.942777777778
0.016,0.942777777778
0.017,0.95255559322
0.018,0.952555706215
0.019,0.952555819209
0.02,0.96522259887
0.021,0.965222711864
0.022,0.965222824859
0.023,0.965222937853
0.024,0.975223126691
0.025,0.975223353451
0.026,0.975223580211
0.027,0.982223806971
0.028,0.982224033731
0.029,0.982224260491
0.03,0.987224487251
0.031,0.987224714011
0.032,0.987224940771
0.033,0.987225167531
0.034,0.989336582031
0.035,0.989336923733
0.036,0.989337265436
0.037,0.991671094259
0.038,0.991671897322
0.039,0.991672700386
0.04,0.993229059005
0.041,0.993229977809
0.042,0.993230896613
0.043,0.993231815418
0.044,0.994566144984
0.045,0.994567179933
0.046,0.994568214881
0.047,0.994569366379
0.048,0.994570750978
0.049,0.994572135577
0.05,0.995795742398
0.051,0.995797126996
0.052,0.995798511595
0.053,0.995799896194
0.054,0.996023816003
0.055,0.996025670086
0.056,0.996027524168
0.057,0.996029417512
0.058,0.99603138938
0.059,0.996033361248
0.06,0.996146444227
0.061,0.996148534298
0.062,0.996150624369
0.063,0.99615271444
0.064,0.996377184899
0.065,0.996379512218
0.066,0.996381839537
0.067,0.996606508126
0.068,0.996609192588
0.069,0.99661187705
0.07,0.996725672623
0.071,0.996728476559
0.072,0.996731280495
0.073,0.996734084432
0.074,0.996736968304
0.075,0.996739892144
0.076,0.996742815984
0.077,0.996745739825
0.078,0.996748663665
0.079,0.996751587505
0.08,0.996754511346
0.081,0.996757555959
0.082,0.996760600572
0.083,0.996763645186
0.084,0.996766770607
0.085,0.996769936432
0.086,0.996773102258
0.087,0.996776268083
0.088,0.996779433908
0.089,0.996782599734
0.09,0.996785765559
0.091,0.996788931385
0.092,0.99679209721
0.093,0.996795263035
0.094,0.99679851056
0.095,0.996801798935
0.096,0.996805087309
0.097,0.996808416684
0.098,0.996811828059
0.099,0.996815239435
0.1,0.996818650811
0.101,0.996822062186
0.102,0.996825473562
0.103,0.996828884938
0.104,0.996832378924
0.105,0.996835914215
0.106,0.996839449507
0.107,0.996842984798
0.108,0.996846520089
0.109,0.996850055381
0.11,0.996853590672
0.111,0.996857125963
0.112,0.996860661255
0.113,0.996864196546
0.114,0.996867731838
0.115,0.996871267129
0.116,0.99687480242
0.117,0.996878337712
0.118,0.996881873003
0.119,0.996885408295
0.12,0.996888943586
0.121,0.996892478877
0.122,0.996896014169
0.123,0.99689954946
0.124,0.996903084751
0.125,0.996906620043
0.126,0.996910155334
0.127,0.996913690626
0.128,0.996917225917
0.129,0.996920761208
0.13,0.9969242965
0.131,0.996927831791
0.132,0.996931367082
0.133,0.996934902374
0.134,0.996938437665
0.135,0.996941972957
0.136,0.996945508248
0.137,0.996949043539
0.138,0.996952578831
0.139,0.996956114122
0.14,0.996959649413
0.141,0.996963184705
0.142,0.996966719996
0.143,0.996970255288
0.144,0.996973790579
0.145,0.99697732587
0.146,0.996980861162
0.147,0.996984396453
0.148,0.996987931745
0.149,0.996991467036
0.15,0.996995002327
0.151,0.996998537619
0.152,0.99700207291
0.153,0.997005608201
0.154,0.997009143493
0.155,0.997012678784
0.156,0.997016214076
0.157,0.997019749367
0.158,0.997023284658
0.159,0.99702681995
0.16,0.997030355241
0.161,0.997033890532
0.162,0.997037425824
0.163,0.997040961115
0.164,0.997044496407
0.165,0.997048031698
0.166,0.997051566989
0.167,0.997055102281
0.168,0.997058637572
0.169,0.997062172864
0.17,0.997065708155
0.171,0.997069243446
0.172,0.997072778738
0.173,0.997076314029
0.174,0.99707984932
0.175,0.997083384612
0.176,0.997086919903
0.177,0.997090455195
0.178,0.997093990486
0.179,0.997097525777
0.18,0.997101061069
0.181,0.99710459636
0.182,0.997108131651
0.183,0.997111666943
0.184,0.997115202234
0.185,0.997118737526
0.186,0.997122272817
0.187,0.997125808108
0.188,0.9971293434
0.189,0.997132878691
0.19,0.997136413982
0.191,0.997139949274
0.192,0.997143484565
0.193,0.997147019857
0.194,0.997150555148
0.195,0.997154090439
0.196,0.997157625731
0.197,0.997161161022
0.198,0.997164696314
0.199,0.997168231605
0.2,0.997171766896
0.201,0.997175302188
0.202,0.997178837479
0.203,0.99718237277
0.204,0.997185908062
0.205,0.997189443353
0.206,0.997192978645
0.207,0.997196513936
0.208,0.997200049227
0.209,0.997203584519
0.21,0.99720711981
0.211,0.997210655101
0.212,0.997214190393
0.213,0.997217725684
0.214,0.997221260976
0.215,0.997224796267
0.216,0.997228331558
0.217,0.99723186685
0.218,0.997235402141
0.219,0.997238937432
0.22,0.997242472724
0.221,0.997246008015
0.222,0.997249543307
0.223,0.997253078598
0.224,0.997256613889
0.225,0.997260149181
0.226,0.997263684472
0.227,0.997267219764
0.228,0.997270755055
0.229,0.997274290346
0.23,0.997277825638
0.231,0.997281360929
0.232,0.99728489622
0.233,0.997288431512
0.234,0.997291966803
0.235,0.997295502095
0.236,0.997299037386
0.237,0.997302572677
0.238,0.997306107969
0.239,0.99730964326
0.24,0.997313178551
0.241,0.997316713843
0.242,0.997320249134
0.243,0.997323784426
0.244,0.997327319717
0.245,0.997330855008
0.246,0.9973343903
0.247,0.997337925591
0.248,0.997341460882
0.249,0.997344996174
0.25,0.997348531465
0.251,0.997352066757
0.252,0.997355602048
0.253,0.997359137339
0.254,0.997362672631
0.255,0.997366207922
0.256,0.997369743214
0.257,0.997373278505
0.258,0.997376813796
0.259,0.997380349088
0.26,0.997383884379
0.261,0.99738741967
0.262,0.997390954962
0.263,0.997394490253
0.264,0.997398025545
0.265,0.997401560836
0.266,0.997405096127
0.267,0.997408631419
0.268,0.99741216671
0.269,0.997415702001
0.27,0.997419237293
0.271,0.997422772584
0.272,0.997426307876
0.273,0.997429843167
0.274,0.997433378458
0.275,0.99743691375
0.276,0.997440449041
0.277,0.997443984333
0.278,0.997447519624
0.279,0.997451054915
0.28,0.997454590207
0.281,0.997458125498
0.282,0.997461660789
0.283,0.997465196081
0.284,0.997468731372
0.285,0.997472266664
0.286,0.997475801955
0.287,0.997479337246
0.288,0.997482872538
0.289,0.997486407829
0.29,0.99748994312
0.291,0.997493478412
0.292,0.997497013703
0.293,0.997500548995
0.294,0.997504084286
0.295,0.997507619577
0.296,0.997511154869
0.297,0.99751469016
0.298,0.997518225451
0.299,0.997521760743
0.3,0.997525296034
0.301,0.997528831326
0.302,0.997532366617
0.303,0.997535901908
0.304,0.9975394372
0.305,0.997542972491
0.306,0.997546507783
0.307,0.997550043074
0.308,0.997553578365
0.309,0.997557113657
0.31,0.997560648948
0.311,0.997564184239
0.312,0.997567719531
0.313,0.997571254822
0.314,0.997574790114
0.315,0.997578325405
0.316,0.997581860696
0.317,0.997585395988
0.318,0.997588931279
0.319,0.99759246657
0.32,0.997596001862
0.321,0.997599537153
0.322,0.997603072445
0.323,0.997606607736
0.324,0.997610143027
0.325,0.997613678319
0.326,0.99761721361
0.327,0.997620748901
0.328,0.997624284193
0.329,0.997627819484
0.33,0.997631354776
0.331,0.997634890067
0.332,0.997638425358
0.333,0.99764196065
0.334,0.997645495941
0.335,0.997649031233
0.336,0.997652566524
0.337,0.997656101815
0.338,0.997659637107
0.339,0.997663172398
0.34,0.997666707689
0.341,0.997670242981
0.342,0.997673778272
0.343,0.997677313564
0.344,0.997680848855
0.345,0.997684384146
0.346,0.997687919438
0.347,0.997691454729
0.348,0.99769499002
0.349,0.997698525312
0.35,0.997702060603
0.351,0.997705595895
0.352,0.997709131186
0.353,0.997712666477
0.354,0.997716201769
0.355,0.99771973706
0.356,0.997723272351
0.357,0.997726807643
0.358,0.997730342934
0.359,0.997733878226
0.36,0.997737413517
0.361,0.997740948808
0.362,0.9977444841
0.363,0.997748019391
0.364,0.997751554683
0.365,0.997755089974
0.366,0.997758625265
0.367,0.997762160557
0.368,0.997765695848
0.369,0.997769231139
0.37,0.997772766431
0.371,0.997776301722
0.372,0.997779837014
0.373,0.997783372305
0.374,0.997786907596
0.375,0.997790442888
0.376,0.997793978179
0.377,0.99779751347
0.378,0.997801048762
0.379,0.997804584053
0.38,0.997808119345
0.381,0.997811654636
0.382,0.997815189927
0.383,0.997818725219
0.384,0.99782226051
0.385,0.997825795802
0.386,0.997829331093
0.387,0.997832866384
0.388,0.997836401676
0.389,0.997839936967
0.39,0.997843472258
0.391,0.99784700755
0.392,0.997850542841
0.393,0.997854078133
0.394,0.997857613424
0.395,0.997861148715
0.396,0.997864684007
0.397,0.997868219298
0.398,0.997871754589
0.399,0.997875289881
0.4,0.997878825172
0.401,0.997882360464
0.402,0.997885895755
0.403,0.997889431046
0.404,0.997892966338
0.405,0.997896501629
0.406,0.99790003692
0.407,0.997903572212
0.408,0.997907107503
0.409,0.997910642795
0.41,0.997914178086
0.411,0.997917713377
0.412,0.997921248669
0.413,0.99792478396
0.414,0.997928319252
0.415,0.997931854543
0.416,0.997935389834
0.417,0.997938925126
0.418,0.997942460417
0.419,0.997945995708
0.42,0.997949531
0.421,0.997953066291
0.422,0.997956601583
0.423,0.997960136874
0.424,0.997963672165
0.425,0.997967207457
0.426,0.997970742748
0.427,0.997974278039
0.428,0.997977813331
0.429,0.997981348622
0.43,0.997984883914
0.431,0.997988419205
0.432,0.997991954496
0.433,0.997995489788
0.434,0.997999025079
0.435,0.99800256037
0.436,0.998006095662
0.437,0.998009630953
0.438,0.998013166245
0.439,0.998016701536
0.44,0.998020236827
0.441,0.998023772119
0.442,0.99802730741
0.443,0.998030842702
0.444,0.998034377993
0.445,0.998037913284
0.446,0.998041448576
0.447,0.998044983867
0.448,0.998048519158
0.449,0.99805205445
0.45,0.998055589741
0.451,0.998059125033
0.452,0.998062660324
0.453,0.998066195615
0.454,0.998069730907
0.455,0.998073266198
0.456,0.998076801489
0.457,0.998080336781
0.458,0.998083872072
0.459,0.998087407364
0.46,0.998090942655
0.461,0.998094477946
0.462,0.998098013238
0.463,0.998101548529
0.464,0.998105083821
0.465,0.998108619112
0.466,0.998112154403
0.467,0.998115689695
0.468,0.998119224986
0.469,0.998122760277
0.47,0.998126295569
0.471,0.99812983086
0.472,0.998133366152
0.473,0.998136901443
0.474,0.998140436734
0.475,0.998143972026
0.476,0.998147507317
0.477,0.998151042608
0.478,0.9981545779
0.479,0.998158113191
0.48,0.998161648483
0.481,0.998165183774
0.482,0.998168719065
0.483,0.998172254357
0.484,0.998175789648
0.485,0.998179324939
0.486,0.998182860231
0.487,0.998186395522
0.488,0.998189930814
0.489,0.998193466105
0.49,0.998197001396
0.491,0.998200536688
0.492,0.998204071979
0.493,0.998207607271
0.494,0.998211142562
0.495,0.998214677853
0.496,0.998218213145
0.497,0.998221748436
0.498,0.998225283727
0.499,0.998228819019
0.5,0.99823235431
0.501,0.998235889602
0.502,0.998239424893
0.503,0.998242960184
0.504,0.998246495476
0.505,0.998250030767
0.506,0.998253566058
0.507,0.99825710135
0.508,0.998260636641
0.509,0.998264171933
0.51,0.998267707224
0.511,0.998271242515
0.512,0.998274777807
0.513,0.998278313098
0.514,0.998281848389
0.515,0.998285383681
0.516,0.998288918972
0.517,0.998292454264
0.518,0.998295989555
0.519,0.998299524846
0.52,0.998303060138
0.521,0.998306595429
0.522,0.998310130721
0.523,0.998313666012
0.524,0.998317201303
0.525,0.998320736595
0.526,0.998324271886
0.527,0.998327807177
0.528,0.998331342469
0.529,0.99833487776
0.53,0.998338413052
0.531,0.998341948343
0.532,0.998345483634
0.533,0.998349018926
0.534,0.998352554217
0.535,0.998356089508
0.536,0.9983596248
0.537,0.998363160091
0.538,0.998366695383
0.539,0.998370230674
0.54,0.998373765965
0.541,0.998377301257
0.542,0.998380836548
0.543,0.998384371839
0.544,0.998387907131
0.545,0.998391442422
0.546,0.998394977714
0.547,0.998398513005
0.548,0.998402048296
0.549,0.998405583588
0.55,0.998409118879
0.551,0.998412654171
0.552,0.998416189462
0.553,0.998419724753
0.554,0.998423260045
0.555,0.998426795336
0.556,0.998430330627
0.557,0.998433865919
0.558,0.99843740121
0.559,0.998440936502
0.56,0.998444471793
0.561,0.998448007084
0.562,0.998451542376
0.563,0.998455077667
0.564,0.998458612958
0.565,0.99846214825
0.566,0.998465683541
0.567,0.998469218833
0.568,0.998472754124
0.569,0.998476289415
0.57,0.998479824707
0.571,0.998483359998
0.572,0.99848689529
0.573,0.998490430581
0.574,0.998493965872
0.575,0.998497501164
0.576,0.998501036455
0.577,0.998504571746
0.578,0.998508107038
0.579,0.998511642329
0.58,0.998515177621
0.581,0.998518712912
0.582,0.998522248203
0.583,0.998525783495
0.584,0.998529318786
0.585,0.998532854077
0.586,0.998536389369
0.587,0.99853992466
0.588,0.998543459952
0.589,0.998546995243
0.59,0.998550530534
0.591,0.998554065826
0.592,0.998557601117
0.593,0.998561136408
0.594,0.9985646717
0.595,0.998568206991
0.596,0.998571742283
0.597,0.998575277574
0.598,0.998578812865
0.599,0.998582348157
0.6,0.998585883448
0.601,0.99858941874
0.602,0.998592954031
0.603,0.998596489322
0.604,0.998600024614
0.605,0.998603559905
0.606,0.998607095196
0.607,0.998610630488
0.608,0.998614165779
0.609,0.998617701071
0.61,0.998621236362
0.611,0.998624771653
0.612,0.998628306945
0.613,0.998631842236
0.614,0.998635377527
0.615,0.998638912819
0.616,0.99864244811
0.617,0.998645983402
0.618,0.998649518693
0.619,0.998653053984
0.62,0.998656589276
0.621,0.998660124567
0.622,0.998663659858
0.623,0.99866719515
0.624,0.998670730441
0.625,0.998674265733
0.626,0.998677801024
0.627,0.998681336315
0.628,0.998684871607
0.629,0.998688406898
0.63,0.99869194219
0.631,0.998695477481
0.632,0.998699012772
0.633,0.998702548064
0.634,0.998706083355
0.635,0.998709618646
0.636,0.998713153938
0.637,0.998716689229
0.638,0.998720224521
0.639,0.998723759812
0.64,0.998727295103
0.641,0.998730830395
0.642,0.998734365686
0.643,0.998737900977
0.644,0.998741436269
0.645,0.99874497156
0.646,0.998748506852
0.647,0.998752042143
0.648,0.998755577434
0.649,0.998759112726
0.65,0.998762648017
0.651,0.998766183308
0.652,0.9987697186
0.653,0.998773253891
0.654,0.998776789183
0.655,0.998780324474
0.656,0.998783859765
0.657,0.998787395057
0.658,0.998790930348
0.659,0.99879446564
0.66,0.998798000931
0.661,0.998801536222
0.662,0.998805071514
0.663,0.998808606805
0.664,0.998812142096
0.665,0.998815677388
0.666,0.998819212679
0.667,0.998822747971
0.668,0.998826283262
0.669,0.998829818553
0.67,0.998833353845
0.671,0.998836889136
0.672,0.998840424427
0.673,0.998843959719
0.674,0.99884749501
0.675,0.998851030302
0.676,0.998854565593
0.677,0.998858100884
0.678,0.998861636176
0.679,0.998865171467
0.68,0.998868706759
0.681,0.99887224205
0.682,0.998875777341
0.683,0.998879312633
0.684,0.998882847924
0.685,0.998886383215
0.686,0.998889918507
0.687,0.998893453798
0.688,0.99889698909
0.689,0.998900524381
0.69,0.998904059672
0.691,0.998907594964
0.692,0.998911130255
0.693,0.998914665546
0.694,0.998918200838
0.695,0.998921736129
0.696,0.998925271421
0.697,0.998928806712
0.698,0.998932342003
0.699,0.998935877295
0.7,0.998939412586
0.701,0.998942947877
0.702,0.998946483169
0.703,0.99895001846
0.704,0.998953553752
0.705,0.998957089043
0.706,0.998960624334
0.707,0.998964159626
0.708,0.998967694917
0.709,0.998971230209
0.71,0.9989747655
0.711,0.998978300791
0.712,0.998981836083
0.713,0.998985371374
0.714,0.998988906665
0.715,0.998992441957
0.716,0.998995977248
0.717,0.99899951254
0.718,0.999003047831
0.719,0.999006583122
0.72,0.999010118414
0.721,0.999013653705
0.722,0.999017188996
0.723,0.999020724288
0.724,0.999024259579
0.725,0.999027794871
0.726,0.999031330162
0.727,0.999034865453
0.728,0.999038400745
0.729,0.999041936036
0.73,0.999045471327
0.731,0.999049006619
0.732,0.99905254191
0.733,0.999056077202
0.734,0.999059612493
0.735,0.999063147784
0.736,0.999066683076
0.737,0.999070218367
0.738,0.999073753659
0.739,0.99907728895
0.74,0.999080824241
0.741,0.999084359533
0.742,0.999087894824
0.743,0.999091430115
0.744,0.999094965407
0.745,0.999098500698
0.746,0.99910203599
0.747,0.999105571281
0.748,0.999109106572
0.749,0.999112641864
0.75,0.999116177155
0.751,0.999119712446
0.752,0.999123247738
0.753,0.999126783029
0.754,0.999130318321
0.755,0.999133853612
0.756,0.999137388903
0.757,0.999140924195
0.758,0.999144459486
0.759,0.999147994778
0.76,0.999151530069
0.761,0.99915506536
0.762,0.999158600652
0.763,0.999162135943
0.764,0.999165671234
0.765,0.999169206526
0.766,0.999172741817
0.767,0.999176277109
0.768,0.9991798124
0.769,0.999183347691
0.77,0.999186882983
0.771,0.999190418274
0.772,0.999193953565
0.773,0.999197488857
0.774,0.999201024148
0.775,0.99920455944
0.776,0.999208094731
0.777,0.999211630022
0.778,0.999215165314
0.779,0.999218700605
0.78,0.999222235896
0.781,0.999225771188
0.782,0.999229306479
0.783,0.999232841771
0.784,0.999236377062
0.785,0.999239912353
0.786,0.999243447645
0.787,0.999246982936
0.788,0.999250518228
0.789,0.999254053519
0.79,0.99925758881
0.791,0.999261124102
0.792,0.999264659393
0.793,0.999268194684
0.794,0.999271729976
0.795,0.999275265267
0.796,0.999278800559
0.797,0.99928233585
0.798,0.999285871141
0.799,0.999289406433
0.8,0.999292941724
0.801,0.999296477015
0.802,0.999300012307
0.803,0.999303547598
0.804,0.99930708289
0.805,0.999310618181
0.806,0.999314153472
0.807,0.999317688764
0.808,0.999321224055
0.809,0.999324759346
0.81,0.999328294638
0.811,0.999331829929
0.812,0.999335365221
0.813,0.999338900512
0.814,0.999342435803
0.815,0.999345971095
0.816,0.999349506386
0.817,0.999353041678
0.818,0.999356576969
0.819,0.99936011226
0.82,0.999363647552
0.821,0.999367182843
0.822,0.999370718134
0.823,0.999374253426
0.824,0.999377788717
0.825,0.999381324009
0.826,0.9993848593
0.827,0.999388394591
0.828,0.999391929883
0.829,0.999395465174
0.83,0.999399000465
0.831,0.999402535757
0.832,0.999406071048
0.833,0.99940960634
0.834,0.999413141631
0.835,0.999416676922
0.836,0.999420212214
0.837,0.999423747505
0.838,0.999427282796
0.839,0.999430818088
0.84,0.999434353379
0.841,0.999437888671
0.842,0.999441423962
0.843,0.999444959253
0.844,0.999448494545
0.845,0.999452029836
0.846,0.999455565128
0.847,0.999459100419
0.848,0.99946263571
0.849,0.999466171002
0.85,0.999469706293
0.851,0.999473241584
0.852,0.999476776876
0.853,0.999480312167
0.854,0.999483847459
0.855,0.99948738275
0.856,0.999490918041
0.857,0.999494453333
0.858,0.999497988624
0.859,0.999501523915
0.86,0.999505059207
0.861,0.999508594498
0.862,0.99951212979
0.863,0.999515665081
0.864,0.999519200372
0.865,0.999522735664
0.866,0.999526270955
0.867,0.999529806247
0.868,0.999533341538
0.869,0.999536876829
0.87,0.999540412121
0.871,0.999543947412
0.872,0.999547482703
0.873,0.999551017995
0.874,0.999554553286
0.875,0.999558088578
0.876,0.999561623869
0.877,0.99956515916
0.878,0.999568694452
0.879,0.999572229743
0.88,0.999575765034
0.881,0.999579300326
0.882,0.999582835617
0.883,0.999586370909
0.884,0.9995899062
0.885,0.999593441491
0.886,0.999596976783
0.887,0.999600512074
0.888,0.999604047365
0.889,0.999607582657
0.89,0.999611117948
0.891,0.99961465324
0.892,0.999618188531
0.893,0.999621723822
0.894,0.999625259114
0.895,0.999628794405
0.896,0.999632329697
0.897,0.999635864988
0.898,0.999639400279
0.899,0.999642935571
0.9,0.999646470862
0.901,0.999650006153
0.902,0.999653541445
0.903,0.999657076736
0.904,0.999660612028
0.905,0.999664147319
0.906,0.99966768261
0.907,0.999671217902
0.908,0.999674753193
0.909,0.999678288484
0.91,0.999681823776
0.911,0.999685359067
0.912,0.999688894359
0.913,0.99969242965
0.914,0.999695964941
0.915,0.999699500233
0.916,0.999703035524
0.917,0.999706570815
0.918,0.999710106107
0.919,0.999713641398
0.92,0.99971717669
0.921,0.999720711981
0.922,0.999724247272
0.923,0.999727782564
0.924,0.999731317855
0.925,0.999734853147
0.926,0.999738388438
0.927,0.999741923729
0.928,0.999745459021
0.929,0.999748994312
0.93,0.999752529603
0.931,0.999756064895
0.932,0.999759600186
0.933,0.999763135478
0.934,0.999766670769
0.935,0.99977020606
0.936,0.999773741352
0.937,0.999777276643
0.938,0.999780811934
0.939,0.999784347226
0.94,0.999787882517
0.941,0.999791417809
0.942,0.9997949531
0.943,0.999798488391
0.944,0.999802023683
0.945,0.999805558974
0.946,0.999809094265
0.947,0.999812629557
0.948,0.999816164848
0.949,0.99981970014
0.95,0.999823235431
0.951,0.999826770722
0.952,0.999830306014
0.953,0.999833841305
0.954,0.999837376597
0.955,0.999840911888
0.956,0.999844447179
0.957,0.999847982471
0.958,0.999851517762
0.959,0.999855053053
0.96,0.999858588345
0.961,0.999862123636
0.962,0.999865658928
0.963,0.999869194219
0.964,0.99987272951
0.965,0.999876264802
0.966,0.999879800093
0.967,0.999883335384
0.968,0.999886870676
0.969,0.999890405967
0.97,0.999893941259
0.971,0.99989747655
0.972,0.999901011841
0.973,0.999904547133
0.974,0.999908082424
0.975,0.999911617716
0.976,0.999915153007
0.977,0.999918688298
0.978,0.99992222359
0.979,0.999925758881
0.98,0.999929294172
0.981,0.999932829464
0.982,0.999936364755
0.983,0.999939900047
0.984,0.999943435338
0.985,0.999946970629
0.986,0.999950505921
0.987,0.999954041212
0.988,0.999957576503
0.989,0.999961111795
0.99,0.999964647086
0.991,0.999968182378
0.992,0.999971717669
0.993,0.99997525296
0.994,0.999978788252
0.995,0.999982323543
0.996,0.999985858834
0.997,0.999989394126
0.998,0.999992929417
0.999,0.999996464709


==> Figures/sample3/MATRIX_ONLY_ROC_curve.csv <==
FalsePositive,TruePositive,Accuracy
0.0,0.773333333333
0.001,0.773366666667
0.002,0.7734
0.003,0.773433333333
0.004,0.813333333333
0.005,0.813333333333
0.006,0.813333333333
0.007,0.8509
0.008,0.850933333333
0.009,0.850966666667
0.01,0.876444444444
0.011,0.876444444444
0.012,0.876444444444
0.013,0.876444444444
0.014,0.894555555556
0.015,0.894555555556
0.016,0.894555555556
0.017,0.920666666667
0.018,0.920666666667
0.019,0.920666666667
0.02,0.931222222222
0.021,0.931222222222
0.022,0.931222222222
0.023,0.931222222222
0.024,0.943666666667
0.025,0.943666666667
0.026,0.943666666667
0.027,0.960444444444
0.028,0.960444444444
0.029,0.960444444444
0.03,0.971
0.031,0.971
0.032,0.971
0.033,0.971
0.034,0.975888888889
0.035,0.975888888889
0.036,0.975888888889
0.037,0.978222222222
0.038,0.978222222222
0.039,0.978222222222
0.04,0.981777777778
0.041,0.981777893519
0.042,0.981778009259
0.043,0.981778125
0.044,0.983889429281
0.045,0.983889661166
0.046,0.983889893051
0.047,0.986001236047
0.048,0.986001467931
0.049,0.986001699816
0.05,0.987335265034
0.051,0.987335496919
0.052,0.987335728804
0.053,0.987335960688
0.054,0.98833627082
0.055,0.988336620076
0.056,0.988336969332
0.057,0.989226207476
0.058,0.989226556732
0.059,0.989226905988
0.06,0.989782810799
0.061,0.989783160055
0.062,0.98978350931
0.063,0.989783858566
0.064,0.990117620237
0.065,0.990118088117
0.066,0.990118555997
0.067,0.990674579432
0.068,0.990675047311
0.069,0.990675515191
0.07,0.990898205293
0.071,0.990898673173
0.072,0.990899141052
0.073,0.990899608932
0.074,0.991677934525
0.075,0.991678522309
0.076,0.991679110093
0.077,0.992124142321
0.078,0.992124730104
0.079,0.992125317888
0.08,0.992348127894
0.081,0.992348836451
0.082,0.992349545007
0.083,0.992350253564
0.084,0.992795487373
0.085,0.992796317142
0.086,0.992797146911
0.087,0.99290908779
0.088,0.992909917559
0.089,0.992910747328
0.09,0.993022688208
0.091,0.993023517977
0.092,0.993024347745
0.093,0.993025177514
0.094,0.993026007283
0.095,0.993026837052
0.096,0.99302766682
0.097,0.993250718811
0.098,0.99325154858
0.099,0.993252378349
0.1,0.993364319229
0.101,0.993365148997
0.102,0.993365978766
0.103,0.993366808535
0.104,0.993367638304
0.105,0.993368468073
0.106,0.993369297841
0.107,0.993592432751
0.108,0.993593511276
0.109,0.993594589801
0.11,0.993595668326
0.111,0.993596746851
0.112,0.993597825376
0.113,0.993598903901
0.114,0.993599982426
0.115,0.993601060951
0.116,0.993602139476
0.117,0.993603218001
0.118,0.993604296526
0.119,0.993605375051
0.12,0.993717564687
0.121,0.993718769474
0.122,0.993719974262
0.123,0.99372117905
0.124,0.993833494948
0.125,0.993834699736
0.126,0.993835904524
0.127,0.99383715172
0.128,0.993838483734
0.129,0.993839815748
0.13,0.993952258873
0.131,0.993953590887
0.132,0.993954922901
0.133,0.993956254915
0.134,0.994068698041
0.135,0.994070030055
0.136,0.994071362069
0.137,0.994072694083
0.138,0.994074026097
0.139,0.994075358111
0.14,0.994298912347
0.141,0.994300244361
0.142,0.994301576375
0.143,0.994302908389
0.144,0.994415351515
0.145,0.994416683529
0.146,0.994418015543
0.147,0.994419347557
0.148,0.994420679571
0.149,0.994422011585
0.15,0.994423343599
0.151,0.994424675613
0.152,0.994426007627
0.153,0.994427339641
0.154,0.994428671655
0.155,0.994430003669
0.156,0.994431335683
0.157,0.99465488992
0.158,0.994656221934
0.159,0.994657553948
0.16,0.994769997073
0.161,0.994771329087
0.162,0.994772661101
0.163,0.994773993115
0.164,0.994775413664
0.165,0.99477687848
0.166,0.994778343296
0.167,0.995224252557
0.168,0.995225717373
0.169,0.995227182189
0.17,0.995339758117
0.171,0.995341356802
0.172,0.995342955487
0.173,0.995344554172
0.174,0.995679575796
0.175,0.995681308889
0.176,0.995683041983
0.177,0.995684865045
0.178,0.995686868044
0.179,0.995688871043
0.18,0.995690874043
0.181,0.995693012543
0.182,0.995695151044
0.183,0.995697289544
0.184,0.995699428045
0.185,0.995701566545
0.186,0.995703705046
0.187,0.995816954657
0.188,0.995819093158
0.189,0.995821231658
0.19,0.99593448127
0.191,0.99593661977
0.192,0.995938758271
0.193,0.995940896771
0.194,0.995943035272
0.195,0.995945173772
0.196,0.995947312273
0.197,0.996282784106
0.198,0.996284922607
0.199,0.996287061107
0.2,0.996289199608
0.201,0.996291338108
0.202,0.996293476609
0.203,0.996295615109
0.204,0.99629775361
0.205,0.99629989211
0.206,0.996302030611
0.207,0.996415326908
0.208,0.996417605464
0.209,0.996419884021
0.21,0.996533273688
0.211,0.996535552245
0.212,0.996537830801
0.213,0.996540109358
0.214,0.996542387915
0.215,0.996544666471
0.216,0.996546945028
0.217,0.996549223584
0.218,0.996551502141
0.219,0.996553780697
0.22,0.996556059254
0.221,0.99655833781
0.222,0.996560616367
0.223,0.996562894923
0.224,0.996676284591
0.225,0.996678563147
0.226,0.996680841704
0.227,0.996683168153
0.228,0.996685590388
0.229,0.996688012622
0.23,0.996690434857
0.231,0.996692857092
0.232,0.996695279326
0.233,0.996697701561
0.234,0.996700317032
0.235,0.996703029122
0.236,0.996705741212
0.237,0.996708453302
0.238,0.996711165391
0.239,0.996713877481
0.24,0.996716589571
0.241,0.996719447859
0.242,0.996722306148
0.243,0.996725164437
0.244,0.996728218516
0.245,0.99673137049
0.246,0.996734522464
0.247,0.996737674439
0.248,0.996740826413
0.249,0.996743978387
0.25,0.996747130362
0.251,0.996750282336
0.252,0.99675343431
0.253,0.996756586285
0.254,0.99687084937
0.255,0.996874001344
0.256,0.996877153319
0.257,0.996880305293
0.258,0.996883457267
0.259,0.996886609242
0.26,0.996889761216
0.261,0.99689291319
0.262,0.996896065165
0.263,0.996899217139
0.264,0.996902369113
0.265,0.996905521088
0.266,0.996908673062
0.267,0.996911825036
0.268,0.996914977011
0.269,0.996918128985
0.27,0.996921280959
0.271,0.996924585141
0.272,0.996927889322
0.273,0.996931193503
0.274,0.996934497685
0.275,0.996937801866
0.276,0.996941106047
0.277,0.99705552134
0.278,0.997058825521
0.279,0.997062129703
0.28,0.997065433884
0.281,0.997068892386
0.282,0.997072350889
0.283,0.997075809391
0.284,0.997079267893
0.285,0.997082726396
0.286,0.997086184898
0.287,0.9970896434
0.288,0.997093101902
0.289,0.997096560405
0.29,0.997100018907
0.291,0.997103477409
0.292,0.997106935912
0.293,0.997110394414
0.294,0.997113852916
0.295,0.997117311419
0.296,0.997120769921
0.297,0.997124228423
0.298,0.997127686926
0.299,0.997131145428
0.3,0.99713460393
0.301,0.997138221163
0.302,0.997141838395
0.303,0.997145455628
0.304,0.997149179187
0.305,0.997152955909
0.306,0.997156732631
0.307,0.997160509353
0.308,0.997164286075
0.309,0.997168062797
0.31,0.997171839519
0.311,0.997175616241
0.312,0.997179392964
0.313,0.997183169686
0.314,0.997186946408
0.315,0.99719072313
0.316,0.997194499852
0.317,0.997198276574
0.318,0.997202053296
0.319,0.997205830018
0.32,0.997209606741
0.321,0.997213383463
0.322,0.997217160185
0.323,0.997220936907
0.324,0.997224713629
0.325,0.997228490351
0.326,0.997232267073
0.327,0.997236043795
0.328,0.997239820517
0.329,0.99724359724
0.33,0.997247373962
0.331,0.997251150684
0.332,0.997254927406
0.333,0.997258704128
0.334,0.99726248085
0.335,0.997266257572
0.336,0.997270034294
0.337,0.997273811016
0.338,0.997277587739
0.339,0.997281364461
0.34,0.997285141183
0.341,0.997288917905
0.342,0.997292694627
0.343,0.997296471349
0.344,0.997300248071
0.345,0.997304024793
0.346,0.997307801515
0.347,0.997311578238
0.348,0.99731535496
0.349,0.997319131682
0.35,0.997322908404
0.351,0.997326856066
0.352,0.997330803728
0.353,0.997334751391
0.354,0.997338699053
0.355,0.997342646715
0.356,0.997346594378
0.357,0.99735054204
0.358,0.997354489702
0.359,0.997358437364
0.36,0.997362385027
0.361,0.997366332689
0.362,0.997370280351
0.363,0.997374228014
0.364,0.997378175676
0.365,0.997382123338
0.366,0.997386071
0.367,0.997390018663
0.368,0.997393966325
0.369,0.997397913987
0.37,0.99740186165
0.371,0.997405809312
0.372,0.997409756974
0.373,0.997413704636
0.374,0.997417652299
0.375,0.997421599961
0.376,0.997425547623
0.377,0.997429495286
0.378,0.997433442948
0.379,0.99743739061
0.38,0.997441338272
0.381,0.997445285935
0.382,0.997449233597
0.383,0.997453181259
0.384,0.997457128922
0.385,0.997461076584
0.386,0.997465024246
0.387,0.997468971908
0.388,0.997472919571
0.389,0.997476867233
0.39,0.997480814895
0.391,0.997484762558
0.392,0.99748871022
0.393,0.997492657882
0.394,0.997496605544
0.395,0.997500553207
0.396,0.997504500869
0.397,0.997508448531
0.398,0.997512396194
0.399,0.997516343856
0.4,0.997520291518
0.401,0.99752423918
0.402,0.997528186843
0.403,0.997532134505
0.404,0.997536082167
0.405,0.99754002983
0.406,0.997543977492
0.407,0.997547925154
0.408,0.997551872816
0.409,0.997555820479
0.41,0.997559768141
0.411,0.997563715803
0.412,0.997567663466
0.413,0.997571611128
0.414,0.99757555879
0.415,0.997579506452
0.416,0.997583454115
0.417,0.997587401777
0.418,0.997591349439
0.419,0.997595297102
0.42,0.997599244764
0.421,0.997603192426
0.422,0.997607140088
0.423,0.997611087751
0.424,0.997615035413
0.425,0.997618983075
0.426,0.997622930738
0.427,0.9976268784
0.428,0.997630826062
0.429,0.997634773724
0.43,0.997638721387
0.431,0.997642669049
0.432,0.997646616711
0.433,0.997650564374
0.434,0.997654512036
0.435,0.997658459698
0.436,0.99766240736
0.437,0.997666355023
0.438,0.997670302685
0.439,0.997674250347
0.44,0.99767819801
0.441,0.997682145672
0.442,0.997686093334
0.443,0.997690040996
0.444,0.997693988659
0.445,0.997697936321
0.446,0.997701883983
0.447,0.997705831646
0.448,0.997709779308
0.449,0.99771372697
0.45,0.997717674632
0.451,0.997721622295
0.452,0.997725569957
0.453,0.997729517619
0.454,0.997733465282
0.455,0.997737412944
0.456,0.997741360606
0.457,0.997745376435
0.458,0.997749528596
0.459,0.997753680757
0.46,0.997757832918
0.461,0.99776198508
0.462,0.997766137241
0.463,0.997770289402
0.464,0.997774441564
0.465,0.997778593725
0.466,0.997782745886
0.467,0.997786898047
0.468,0.997791050209
0.469,0.99779520237
0.47,0.997799354531
0.471,0.997803506692
0.472,0.997807658854
0.473,0.997811811015
0.474,0.997815963176
0.475,0.997820115337
0.476,0.997824267499
0.477,0.99782841966
0.478,0.997832571821
0.479,0.997836723982
0.48,0.997840876144
0.481,0.997845028305
0.482,0.997849180466
0.483,0.997853332628
0.484,0.997857484789
0.485,0.99786163695
0.486,0.997865789111
0.487,0.997869941273
0.488,0.997874093434
0.489,0.997878245595
0.49,0.997882397756
0.491,0.997886549918
0.492,0.997890702079
0.493,0.99789485424
0.494,0.997899006401
0.495,0.997903158563
0.496,0.997907310724
0.497,0.997911462885
0.498,0.997915615046
0.499,0.997919767208
0.5,0.997923919369
0.501,0.99792807153
0.502,0.997932223691
0.503,0.997936375853
0.504,0.997940528014
0.505,0.997944680175
0.506,0.997948832337
0.507,0.997952984498
0.508,0.997957136659
0.509,0.99796128882
0.51,0.997965440982
0.511,0.997969593143
0.512,0.997973745304
0.513,0.997977897465
0.514,0.997982049627
0.515,0.997986201788
0.516,0.997990353949
0.517,0.99799450611
0.518,0.997998658272
0.519,0.998002810433
0.52,0.998006962594
0.521,0.998011114755
0.522,0.998015266917
0.523,0.998019419078
0.524,0.998023571239
0.525,0.998027723401
0.526,0.998031875562
0.527,0.998036027723
0.528,0.998040179884
0.529,0.998044332046
0.53,0.998048484207
0.531,0.998052636368
0.532,0.998056788529
0.533,0.998060940691
0.534,0.998065092852
0.535,0.998069245013
0.536,0.998073397174
0.537,0.998077549336
0.538,0.998081701497
0.539,0.998085853658
0.54,0.998090005819
0.541,0.998094157981
0.542,0.998098310142
0.543,0.998102462303
0.544,0.998106614464
0.545,0.998110766626
0.546,0.998114918787
0.547,0.998119070948
0.548,0.99812322311
0.549,0.998127375271
0.55,0.998131527432
0.551,0.998135679593
0.552,0.998139831755
0.553,0.998143983916
0.554,0.998148136077
0.555,0.998152288238
0.556,0.9981564404
0.557,0.998160592561
0.558,0.998164744722
0.559,0.998168896883
0.56,0.998173049045
0.561,0.998177201206
0.562,0.998181353367
0.563,0.998185505528
0.564,0.99818965769
0.565,0.998193809851
0.566,0.998197962012
0.567,0.998202114174
0.568,0.998206266335
0.569,0.998210418496
0.57,0.998214570657
0.571,0.998218722819
0.572,0.99822287498
0.573,0.998227027141
0.574,0.998231179302
0.575,0.998235331464
0.576,0.998239483625
0.577,0.998243635786
0.578,0.998247787947
0.579,0.998251940109
0.58,0.99825609227
0.581,0.998260244431
0.582,0.998264396592
0.583,0.998268548754
0.584,0.998272700915
0.585,0.998276853076
0.586,0.998281005238
0.587,0.998285157399
0.588,0.99828930956
0.589,0.998293461721
0.59,0.998297613883
0.591,0.998301766044
0.592,0.998305918205
0.593,0.998310070366
0.594,0.998314222528
0.595,0.998318374689
0.596,0.99832252685
0.597,0.998326679011
0.598,0.998330831173
0.599,0.998334983334
0.6,0.998339135495
0.601,0.998343287656
0.602,0.998347439818
0.603,0.998351591979
0.604,0.99835574414
0.605,0.998359896301
0.606,0.998364048463
0.607,0.998368200624
0.608,0.998372352785
0.609,0.998376504947
0.61,0.998380657108
0.611,0.998384809269
0.612,0.99838896143
0.613,0.998393113592
0.614,0.998397265753
0.615,0.998401417914
0.616,0.998405570075
0.617,0.998409722237
0.618,0.998413874398
0.619,0.998418026559
0.62,0.99842217872
0.621,0.998426330882
0.622,0.998430483043
0.623,0.998434635204
0.624,0.998438787365
0.625,0.998442939527
0.626,0.998447091688
0.627,0.998451243849
0.628,0.998455396011
0.629,0.998459548172
0.63,0.998463700333
0.631,0.998467852494
0.632,0.998472004656
0.633,0.998476156817
0.634,0.998480308978
0.635,0.998484461139
0.636,0.998488613301
0.637,0.998492765462
0.638,0.998496917623
0.639,0.998501069784
0.64,0.998505221946
0.641,0.998509374107
0.642,0.998513526268
0.643,0.998517678429
0.644,0.998521830591
0.645,0.998525982752
0.646,0.998530134913
0.647,0.998534287074
0.648,0.998538439236
0.649,0.998542591397
0.65,0.998546743558
0.651,0.99855089572
0.652,0.998555047881
0.653,0.998559200042
0.654,0.998563352203
0.655,0.998567504365
0.656,0.998571656526
0.657,0.998575808687
0.658,0.998579960848
0.659,0.99858411301
0.66,0.998588265171
0.661,0.998592417332
0.662,0.998596569493
0.663,0.998600721655
0.664,0.998604873816
0.665,0.998609025977
0.666,0.998613178138
0.667,0.9986173303
0.668,0.998621482461
0.669,0.998625634622
0.67,0.998629786784
0.671,0.998633938945
0.672,0.998638091106
0.673,0.998642243267
0.674,0.998646395429
0.675,0.99865054759
0.676,0.998654699751
0.677,0.998658851912
0.678,0.998663004074
0.679,0.998667156235
0.68,0.998671308396
0.681,0.998675460557
0.682,0.998679612719
0.683,0.99868376488
0.684,0.998687917041
0.685,0.998692069202
0.686,0.998696221364
0.687,0.998700373525
0.688,0.998704525686
0.689,0.998708677847
0.69,0.998712830009
0.691,0.99871698217
0.692,0.998721134331
0.693,0.998725286493
0.694,0.998729438654
0.695,0.998733590815
0.696,0.998737742976
0.697,0.998741895138
0.698,0.998746047299
0.699,0.99875019946
0.7,0.998754351621
0.701,0.998758503783
0.702,0.998762655944
0.703,0.998766808105
0.704,0.998770960266
0.705,0.998775112428
0.706,0.998779264589
0.707,0.99878341675
0.708,0.998787568911
0.709,0.998791721073
0.71,0.998795873234
0.711,0.998800025395
0.712,0.998804177557
0.713,0.998808329718
0.714,0.998812481879
0.715,0.99881663404
0.716,0.998820786202
0.717,0.998824938363
0.718,0.998829090524
0.719,0.998833242685
0.72,0.998837394847
0.721,0.998841547008
0.722,0.998845699169
0.723,0.99884985133
0.724,0.998854003492
0.725,0.998858155653
0.726,0.998862307814
0.727,0.998866459975
0.728,0.998870612137
0.729,0.998874764298
0.73,0.998878916459
0.731,0.998883068621
0.732,0.998887220782
0.733,0.998891372943
0.734,0.998895525104
0.735,0.998899677266
0.736,0.998903829427
0.737,0.998907981588
0.738,0.998912133749
0.739,0.998916285911
0.74,0.998920438072
0.741,0.998924590233
0.742,0.998928742394
0.743,0.998932894556
0.744,0.998937046717
0.745,0.998941198878
0.746,0.998945351039
0.747,0.998949503201
0.748,0.998953655362
0.749,0.998957807523
0.75,0.998961959684
0.751,0.998966111846
0.752,0.998970264007
0.753,0.998974416168
0.754,0.99897856833
0.755,0.998982720491
0.756,0.998986872652
0.757,0.998991024813
0.758,0.998995176975
0.759,0.998999329136
0.76,0.999003481297
0.761,0.999007633458
0.762,0.99901178562
0.763,0.999015937781
0.764,0.999020089942
0.765,0.999024242103
0.766,0.999028394265
0.767,0.999032546426
0.768,0.999036698587
0.769,0.999040850748
0.77,0.99904500291
0.771,0.999049155071
0.772,0.999053307232
0.773,0.999057459394
0.774,0.999061611555
0.775,0.999065763716
0.776,0.999069915877
0.777,0.999074068039
0.778,0.9990782202
0.779,0.999082372361
0.78,0.999086524522
0.781,0.999090676684
0.782,0.999094828845
0.783,0.999098981006
0.784,0.999103133167
0.785,0.999107285329
0.786,0.99911143749
0.787,0.999115589651
0.788,0.999119741812
0.789,0.999123893974
0.79,0.999128046135
0.791,0.999132198296
0.792,0.999136350457
0.793,0.999140502619
0.794,0.99914465478
0.795,0.999148806941
0.796,0.999152959103
0.797,0.999157111264
0.798,0.999161263425
0.799,0.999165415586
0.8,0.999169567748
0.801,0.999173719909
0.802,0.99917787207
0.803,0.999182024231
0.804,0.999186176393
0.805,0.999190328554
0.806,0.999194480715
0.807,0.999198632876
0.808,0.999202785038
0.809,0.999206937199
0.81,0.99921108936
0.811,0.999215241521
0.812,0.999219393683
0.813,0.999223545844
0.814,0.999227698005
0.815,0.999231850167
0.816,0.999236002328
0.817,0.999240154489
0.818,0.99924430665
0.819,0.999248458812
0.82,0.999252610973
0.821,0.999256763134
0.822,0.999260915295
0.823,0.999265067457
0.824,0.999269219618
0.825,0.999273371779
0.826,0.99927752394
0.827,0.999281676102
0.828,0.999285828263
0.829,0.999289980424
0.83,0.999294132585
0.831,0.999298284747
0.832,0.999302436908
0.833,0.999306589069
0.834,0.99931074123
0.835,0.999314893392
0.836,0.999319045553
0.837,0.999323197714
0.838,0.999327349876
0.839,0.999331502037
0.84,0.999335654198
0.841,0.999339806359
0.842,0.999343958521
0.843,0.999348110682
0.844,0.999352262843
0.845,0.999356415004
0.846,0.999360567166
0.847,0.999364719327
0.848,0.999368871488
0.849,0.999373023649
0.85,0.999377175811
0.851,0.999381327972
0.852,0.999385480133
0.853,0.999389632294
0.854,0.999393784456
0.855,0.999397936617
0.856,0.999402088778
0.857,0.99940624094
0.858,0.999410393101
0.859,0.999414545262
0.86,0.999418697423
0.861,0.999422849585
0.862,0.999427001746
0.863,0.999431153907
0.864,0.999435306068
0.865,0.99943945823
0.866,0.999443610391
0.867,0.999447762552
0.868,0.999451914713
0.869,0.999456066875
0.87,0.999460219036
0.871,0.999464371197
0.872,0.999468523358
0.873,0.99947267552
0.874,0.999476827681
0.875,0.999480979842
0.876,0.999485132004
0.877,0.999489284165
0.878,0.999493436326
0.879,0.999497588487
0.88,0.999501740649
0.881,0.99950589281
0.882,0.999510044971
0.883,0.999514197132
0.884,0.999518349294
0.885,0.999522501455
0.886,0.999526653616
0.887,0.999530805777
0.888,0.999534957939
0.889,0.9995391101
0.89,0.999543262261
0.891,0.999547414422
0.892,0.999551566584
0.893,0.999555718745
0.894,0.999559870906
0.895,0.999564023067
0.896,0.999568175229
0.897,0.99957232739
0.898,0.999576479551
0.899,0.999580631713
0.9,0.999584783874
0.901,0.999588936035
0.902,0.999593088196
0.903,0.999597240358
0.904,0.999601392519
0.905,0.99960554468
0.906,0.999609696841
0.907,0.999613849003
0.908,0.999618001164
0.909,0.999622153325
0.91,0.999626305486
0.911,0.999630457648
0.912,0.999634609809
0.913,0.99963876197
0.914,0.999642914131
0.915,0.999647066293
0.916,0.999651218454
0.917,0.999655370615
0.918,0.999659522777
0.919,0.999663674938
0.92,0.999667827099
0.921,0.99967197926
0.922,0.999676131422
0.923,0.999680283583
0.924,0.999684435744
0.925,0.999688587905
0.926,0.999692740067
0.927,0.999696892228
0.928,0.999701044389
0.929,0.99970519655
0.93,0.999709348712
0.931,0.999713500873
0.932,0.999717653034
0.933,0.999721805195
0.934,0.999725957357
0.935,0.999730109518
0.936,0.999734261679
0.937,0.99973841384
0.938,0.999742566002
0.939,0.999746718163
0.94,0.999750870324
0.941,0.999755022486
0.942,0.999759174647
0.943,0.999763326808
0.944,0.999767478969
0.945,0.999771631131
0.946,0.999775783292
0.947,0.999779935453
0.948,0.999784087614
0.949,0.999788239776
0.95,0.999792391937
0.951,0.999796544098
0.952,0.999800696259
0.953,0.999804848421
0.954,0.999809000582
0.955,0.999813152743
0.956,0.999817304904
0.957,0.999821457066
0.958,0.999825609227
0.959,0.999829761388
0.96,0.99983391355
0.961,0.999838065711
0.962,0.999842217872
0.963,0.999846370033
0.964,0.999850522195
0.965,0.999854674356
0.966,0.999858826517
0.967,0.999862978678
0.968,0.99986713084
0.969,0.999871283001
0.97,0.999875435162
0.971,0.999879587323
0.972,0.999883739485
0.973,0.999887891646
0.974,0.999892043807
0.975,0.999896195968
0.976,0.99990034813
0.977,0.999904500291
0.978,0.999908652452
0.979,0.999912804613
0.98,0.999916956775
0.981,0.999921108936
0.982,0.999925261097
0.983,0.999929413259
0.984,0.99993356542
0.985,0.999937717581
0.986,0.999941869742
0.987,0.999946021904
0.988,0.999950174065
0.989,0.999954326226
0.99,0.999958478387
0.991,0.999962630549
0.992,0.99996678271
0.993,0.999970934871
0.994,0.999975087032
0.995,0.999979239194
0.996,0.999983391355
0.997,0.999987543516
0.998,0.999991695677
0.999,0.999995847839

